Input Bias Correction in Gaussian Process Regression

In traditional Gaussian process (GP) regression, the inputs are typically assumed to be known, and uncertainty enters only through the measurements. When scalar fields are mapped using GP regression with measurements obtained from a mobile sensor, the inputs correspond to the estimated pose of the mobile sensor. The goal in this letter is to understand how a recorded GP, trained on erroneous inputs (e.g., pose estimates from dead-reckoning), can be corrected in a numerically efficient way when better estimates of the inputs become available. In the developed bias-aware GP (Ba-GP) framework, the recorded GP posterior-mean gradient is used to propagate estimated input bias and noise into mean and covariance corrections. The resulting additive covariance structure is then exploited to develop numerically efficient first-order correction algorithms. A simulation study and an indoor light-intensity mapping experiment show that Ba-GP improves predictive accuracy and uncertainty calibration relative to noisy-input GP baselines, with an order-of-magnitude reduction in computational cost relative to full GP retraining.

==> V2_Experiment_data/dense_reference_clean.csv <==
mocap_x,mocap_y,sensor_reading,raw_samples_averaged
-7.27359802072698,-1.91752144423398,221.773963636364,22
-7.21647311747074,-1.87414167821407,224.7978,32
-7.16759543948703,-1.83747892247306,227.6912,18
-7.09940558213454,-1.78275124293107,227.917587692308,65
-7.05881280484407,-1.74552237987518,229.721739130435,23
-7.01619301901923,-1.72478051980336,232.408888888889,27
-6.96611664845393,-1.18696457606096,224.4,13
-6.99824504499082,-1.09566977730504,223.6384,27
-7.00408570766449,-1.02445231080055,221.5576,60
-6.95589804649353,-0.461701363325119,209.5488,4
-6.98565814369603,-0.397657010116075,203.338610526316,19
-7.01074325585667,-0.277998720920539,203.776891139241,79
-6.95998096466065,-0.247099369764328,209.5488,1
-6.96476535797119,0.319477435946465,198.64704,10
-6.99457218170166,0.40348109126091,197.7984,25
-7.00666952133179,0.486318116838282,200.9808,66
-6.97522650266948,1.10417359126242,214.7712,19
-7.00452953671652,1.22526550860632,212.426819047619,63
-7.00138220034148,1.25338474700325,208.844463157895,19
-6.89967959267752,-1.69410908222198,233.306057142857,7
-6.9150306051904,-1.28243059509403,223.696984615384,91
-6.93982970714569,-1.2396194934845,218.28,4
-6.89957332611084,-0.985822416841984,225.8688,8
-6.91522219360516,-0.52703240289483,210.915819354839,93
-6.89567811148507,-0.221783921122551,207.683657142857,7
-6.91636473945018,0.225141937143347,199.839316853933,89
-6.93906784057617,0.267781957983971,199.3488,6
-6.90373474359512,0.525080546736717,206.4888,8
-6.91766448271902,0.984790053493098,211.012446315789,95
-6.89312423978533,1.28905136244638,217.685485714286,7
-6.88556575775146,1.64248374888771,210.553768421053,19
-6.92824042638143,1.65606621901194,221.4624,15
-6.80293929576874,-1.67149667441845,233.9472,8
-6.80419038323795,-1.25947764340569,229.9488,17
-6.82405173778534,-0.957866325974464,223.2576,4
-6.77901554107666,-0.944737389683723,223.2576,4
-6.80387811099782,-0.505429923534393,213.7152,17
-6.80107630623711,-0.192175467809041,209.204266666667,9
-6.82301743825277,0.244915794581175,207.2096,12
-6.77002088228862,0.252022996544838,212.2688,6
-6.84090423583984,0.546785771846771,213.6288,1
-6.79275470972061,0.560086838901043,213.6288,8
-6.80467690919575,1.00407316182789,216.738189473684,19
-6.79791259765625,1.32006118032667,228.933333333333,9
-6.80746552679274,1.62990381320318,229.794666666667,18
-6.70131648670543,-1.65652016076175,242.1888,11
-6.70177431901296,-1.25361694892248,226.6576,12
-6.70041882991791,-0.926837454239527,228.6976,12
-6.70583776632945,-0.500058797498544,215.0976,12
-6.69632033507029,-0.168919979284207,214.7304,12
-6.70326741536458,0.254785887897015,208.9776,12
-6.69953866438432,0.580547749996185,215.661381818182,11
-6.70054395993551,1.00928044319153,221.2992,12
-6.70065017180009,1.34256862510334,227.441454545455,11
-6.65340185165405,1.35088419914246,225.8688,1
-6.70788145065308,1.62804572398846,229.283446153846,13
-6.61492495536804,-1.6508229970932,240.5568,10
-6.56771389643351,-1.64994396766027,229.9488,6
-6.60387462377548,-1.26252724230289,236.5176,8
-6.59784662723541,-0.911498244851828,227.6436,16
-6.60139842033386,-0.508516186475754,217.20288,10
-6.59296560287476,-0.155426815152168,204.4488,16
-6.59051758902414,0.244812248008592,210.644571428571,7
-6.64385151863098,0.251890361309052,211.0176,2
-6.59664039050832,0.59476896945168,216.9984,17
-6.59791692097982,0.99990936782625,223.1488,9
-6.59478861093521,1.3568442389369,231.4788,16
-6.6046781539917,1.63986769914627,230.928,10
-6.49440714518229,-1.6557483792305,241.55776,30
-6.50456296073066,-1.28599894046783,244.509866666667,9
-6.49436364173889,-0.908906219402949,221.3536,30
-6.49592143297195,-0.533207632601261,220.6464,8
-6.49238121894098,-0.154658363230767,205.726761290322,31
-6.49987459182739,0.224809337407351,202.7148,8
-6.49299798473235,0.598409037436208,220.262090322581,31
-6.49736344814301,0.975718319416046,213.4044,8
-6.49348026911418,1.35632557868958,235.7968,30
-6.54865169525146,1.64954102039337,228.48,1
-6.49594640731812,1.66337943077087,228.176914285714,7
-6.42194325129191,-1.67255805333455,247.38944,15
-6.40047706876482,-1.32406277315957,243.447771428571,7
-6.42753509112767,-0.918219255549567,232.8864,14
-6.40073418617249,-0.56759903828303,224.7264,6
-6.42145660945347,-0.16465011877673,218.6064,14
-6.40936422348022,0.192407404383024,194.5344,9
-6.41996288299561,0.588343936663408,216.880246153846,13
-6.38619554042816,0.937853559851646,210.5688,4
-6.42907094955444,0.954647988080978,209.5488,2
-6.40461468696594,1.34286686778069,230.4588,8
-6.44309765951974,1.35097651822226,232.863085714286,7
-6.40517512957255,1.69103455543518,231.8256,6
-6.29370430537633,-1.710370523589,247.7376,7
-6.28852110249656,-1.37249527232988,243.214628571429,28
-6.26535701751709,-0.954239984353383,236.9664,3
-6.32093648910522,-0.941872608661652,236.1504,5
-6.28936780732254,-0.613817402001085,224.7264,29
-6.29567977360317,-0.193052679300308,222.021942857143,7
-6.28527940236605,0.135989347902628,212.831630769231,26
-6.3263586362203,0.153483589490255,200.1376,3
-6.29755632082621,0.565478314956029,220.6464,6
-6.28848666804177,0.900534795863288,221.695542857143,28
-6.29845380783081,1.32123247782389,232.7232,6
-6.28520886714642,1.72905081510544,231.342276923077,26
-6.19374018907547,-1.7317753881216,245.1264,8
-6.20549110932784,-1.39177153869109,241.491490909091,22
-6.19359332323074,-0.968280844390392,235.3344,8
-6.206289508126,-0.635082095861435,228.064581818182,22
-6.19554430246353,-0.211138095706701,219.0552,8
-6.20501060919328,0.117382896556096,217.679127272727,22
-6.16983509063721,0.545165634155273,227.1744,5
-6.22435867786407,0.553653866052628,222.6864,4
-6.20501741495999,0.882529077204791,230.690618181818,22
-6.19347355100844,1.30174797111087,235.950933333333,9
-6.22104021708171,1.74385860761007,235.12768,15
-6.16941813060216,1.75223774569375,238.1088,7
-6.09573163986206,-1.74423353672028,245.1264,10
-6.10435266494751,-1.39760380585988,238.0544,15
-6.09614562988281,-0.980682098865509,235.1712,10
-6.10589630263192,-0.64052089197295,229.330971428571,14
-6.09532389640808,-0.223889215290546,222.9312,10
-6.10363735471453,0.110418697020837,224.434971428571,14
-6.09633705351088,0.537584967083401,228.8064,9
-6.10094604492187,0.878395732243856,231.04768,15
-6.09531868828668,1.2905209991667,239.5776,9
-6.10075698580061,1.75706787620272,239.565942857143,14
-5.99471051352365,-1.74475376095091,243.867428571429,14
-5.99993557929993,-1.38894003629684,238.1904,10
-5.99529198237828,-0.984582543373108,238.4352,14
-6.0030650659041,-0.632266992872412,230.2752,11
-5.99558826855251,-0.228888359452997,226.1952,14
-5.99893166802146,0.120776307853785,222.367418181818,11
-5.9958589553833,0.535034402211507,230.7104,15
-6.00290616353353,0.884799149301317,225.560533333333,9
-5.99652233123779,1.28631227811178,241.2096,15
-5.96694755554199,1.74979257583618,242.1888,1
-6.00894206762314,1.75437098741531,244.8,8
-5.89249864491549,-1.73516774719412,244.666472727273,22
-5.89622910817464,-1.36852447191874,248.644266666667,9
-5.89185492888741,-0.978644314019576,233.120556521739,23
-5.90213757753372,-0.613267950713634,229.5408,8
-5.89534629474987,-0.221553465182131,227.122472727273,22
-5.9014858518328,0.140272255454745,218.594742857143,7
-5.8582239151001,0.151586711406708,202.8576,1
-5.89285529743541,0.540133289315484,228.606109090909,22
-5.90833508968353,0.900786504149437,218.6268,8
-5.89389358248029,1.29209865274883,244.240457142857,21
-5.90900045633316,1.74038138985634,245.2488,8
-5.81889048489657,-1.7212053808299,254.057890909091,22
-5.82969903945923,-1.35144150257111,249.2064,1
-5.79026470184326,-1.3387069940567,249.2064,5
-5.81762452352615,-0.965270664010729,229.412571428572,21
-5.80713251658848,-0.586702517100743,226.474971428571,7
-5.81780282310818,-0.208242799276891,214.026156521739,23
-5.79661008289882,0.171481143151011,202.8576,7
-5.8342117468516,0.547424544890722,230.2752,12
-5.79987213828347,0.554785457524386,230.2752,11
-5.80435848236084,0.925784304738045,228.4188,8
-5.81803773797077,1.30404790069746,241.351513043478,23
-5.8090968132019,1.71536796291669,245.3984,12
-5.69827461242676,-1.68866886411394,255.291428571429,7
-5.67844897508621,-1.2983151897788,246.9114,16
-5.69846732275827,-0.935308950287955,229.9488,7
-5.71949362754822,-0.558100774884224,220.6464,4
-5.66490530967712,-0.540032222867012,221.3808,12
-5.69543518338885,-0.178085810371808,215.330742857143,7
-5.67658659617106,0.213641734917959,205.6864,15
-5.69809166590373,0.576968590418498,230.9552,6
-5.72662925720215,0.947359323501587,231.4176,1
-5.67247557640076,0.963885073860486,228.3576,12
-5.69902475674947,1.33393661181132,239.5776,6
-5.65241932868958,1.64948534965515,247.7376,2
-5.68175313207838,1.66112842824724,249.768533333333,18
-5.59173166751862,-1.66433078050613,253.2864,8
-5.60705243216621,-1.27839761310154,247.4656,27
-5.59507811069489,-0.910451047122478,235.0488,8
-5.60507338387626,-0.523330096687589,232.909714285714,28
-5.60081060727437,-0.156486041843891,227.664,6
-5.55557322502136,-0.148346818983555,231.744,2
-5.60820039113363,0.233237164991873,208.400355555556,27
-5.5982745885849,0.596024848520756,234.3552,8
-5.60816068308694,0.979470883096967,224.510742857143,28
-5.64835548400879,1.34748542308807,239.5776,1
-5.59254292079381,1.36058194296701,243.6576,7
-5.60636227219193,1.63771706598776,249.732266666667,27
-5.52625608444214,-1.65230313936869,253.3952,3
-5.48311861356099,-1.64526842037837,254.7552,6
-5.50775384902954,-1.26608128547668,254.2112,15
-5.4972587691413,-0.893048644065857,247.1936,9
-5.50169372558594,-0.508000242710114,232.4512,15
-5.49270645777384,-0.13895784649584,232.197333333333,9
-5.53404903411865,0.24729656960283,230.2752,7
-5.48680907487869,0.252126291394234,227.7252,8
-5.50061517291599,0.611466632948981,237.981866666667,9
-5.50488230586052,0.991509698331356,241.026,16
-5.49563021659851,1.37809957265854,246.5136,10
-5.50250527262688,1.62484201788902,243.8208,16
-5.39814332815317,-1.63791406154633,261.961107692308,13
-5.40317324797312,-1.26602544387182,256.4552,12
-5.39886621328501,-0.88432960326855,252.495507692308,13
-5.4004072709517,-0.509722335772081,235.690472727273,11
-5.39646009298471,-0.129824300224964,235.824,13
-5.36545240879059,0.247089218348265,238.4352,4
-5.42221802473068,0.25235004350543,233.2944,8
-5.39863359011137,0.619525817724375,240.945969230769,13
-5.40128985318271,0.992008106275038,248.093672727273,11
-5.39569199085236,1.38812681039174,247.4792,12
-5.40067143873735,1.62869623574344,248.019490909091,11
-5.29825629686054,-1.63918193390495,264.384,19
-5.30142784118652,-1.28056392073631,258.8352,8
-5.29696625157406,-0.884239899484735,253.861894736842,19
-5.30108743906021,-0.523244835436344,240.414,8
-5.29431882657503,-0.132143222971966,237.112421052632,19
-5.2983518242836,0.234967369586229,238.4352,8
-5.29729792946263,0.619408883546528,243.700547368421,19
-5.30234563350677,0.981441594660282,248.2272,8
-5.29448266029358,1.38696684241295,256.9584,20
-5.31280585697719,1.64215508529118,254.149028571429,7
-5.26217985153198,1.65352576971054,257.9376,2
-5.18699650142504,-1.65687498839005,265.639930434783,23
-5.23367027802901,-1.64651054685766,265.125818181818,11
-5.19957679510117,-1.30625477433205,261.0588,8
-5.20201049745083,-0.899137891829014,254.6838,32
-5.17413187026978,-0.558927372097969,248.064,4
-5.22868156433105,-0.541372403502464,246.024,4
-5.17338222265244,-0.152508441358805,243.984,8
-5.21345936733743,-0.142933850703032,240.968347826087,23
-5.19423770904541,0.206086795777082,237.456,8
-5.20177169144154,0.60807809792459,243.015,32
-5.1632354259491,0.948127627372742,250.6752,2
-5.21488277117411,0.961778859297434,247.9552,6
-5.19902157783508,1.36886105313897,260.6916,32
-5.20037257671356,1.67111392319202,262.0176,8
-5.10340166091919,-1.68625846930913,255.338057142857,7
-5.05917072296143,-1.35612992445628,264.384,3
-5.1060311794281,-1.33832660317421,264.384,4
-5.10786165509905,-0.930430156844003,256.224,7
-5.09646805127462,-0.585947463909785,248.064,6
-5.10807221276419,-0.173208658184324,243.028114285714,7
-5.08479611078898,0.165944109360377,235.824,6
-5.09732039769491,0.577774276336034,243.984,6
-5.08441700254168,0.924762896129063,250.6752,7
-5.09511741002401,1.33273619413376,261.4464,6
-5.08921030589512,1.70759080137525,264.0576,7
-4.99755232674735,-1.71994079862322,258.8352,7
-5.00601820512251,-1.37473544568727,261.045818181818,33
-4.99665528535843,-0.965576350688934,256.7748,8
-5.00623502731323,-0.616560225827353,249.005897142857,35
-4.99547028541565,-0.207578429952264,238.3128,8
-5.00290915460298,0.137642312230486,237.421381818182,33
-5.04613161087036,0.1506567299366,235.824,1
-4.97384770711263,0.544417917728424,245.344,3
-5.02124726772308,0.556145519018173,243.984,4
-5.00211722923048,0.901759747302893,251.041163636364,33
-4.99728052956717,1.30059817859105,262.938514285714,7
-5.00208133459091,1.73511646687984,264.0576,32
-4.85779476165771,-1.75011420249939,276.624,1
-4.9041114449501,-1.74156893789768,274.4004,8
-4.90403685569763,-1.39165813922882,268.668,20
-4.89446804258558,-0.990093767642975,259.506133333333,9
-4.90550374984741,-0.632659782965978,255.544,18
-4.89289474487305,-0.230006295773718,241.826133333333,9
-4.9026403427124,0.121452442887757,225.7872,18
-4.90063349405925,0.530010090933906,248.064,9
-4.90133333206177,0.889799276987712,231.236266666667,18
-4.89794381459554,1.27758387724559,263.803733333333,9
-4.93784561157227,1.74821720123291,264.0576,5
-4.89037438233693,1.75412812829018,264.0576,12
-4.79514424006144,-1.75650398929914,278.8,12
-4.80101931095123,-1.39241099357605,272.544,12
-4.7957820892334,-1.00115541978316,262.885527272727,11
-4.80373470599835,-0.631795951953301,255.596307692308,13
-4.79428057237105,-0.240913816473701,245.4528,11
-4.8057918548584,0.120827327171961,242.5968,12
-4.80017458308827,0.518415104259144,248.969018181818,11
-4.80219463507334,0.890775377551715,255.5712,12
-4.7980130369013,1.26724687489596,261.431563636364,11
-4.80200556914012,1.75643254319827,261.8408,12
-4.69531466166178,-1.7550265232722,281.69408,15
-4.7032675213284,-1.37991076045566,272.507733333333,9
-4.69584685564041,-0.999402932822704,264.435,16
-4.69918975830078,-0.619942498207092,258.31296,10
-4.69620552659035,-0.239280313253403,247.4928,16
-4.70521326065063,0.133213160932064,246.432,10
-4.69683450460434,0.519581086933613,253.2864,16
-4.70135345458984,0.900012385845184,254.7552,10
-4.69759857654572,1.26782503724098,265.047,16
-4.69565902437483,1.74464413097927,266.762057142857,7
-4.74093222618103,1.7518053650856,254.4288,2
-4.59383673503481,-1.73993393881568,284.784,29
-4.6111718586513,-1.35926978928702,272.2176,7
-4.55509996414185,-1.3442245721817,272.2176,1
-4.59314662012561,-0.983505191474125,268.666593103448,29
-4.59085541963577,-0.597153536975384,254.6328,8
-4.59374386469523,-0.224792084594568,252.56832,30
-4.63132651646932,0.147487277785937,248.064,3
-4.58427896499634,0.158483436703682,248.064,5
-4.59437003135681,0.532752698659897,251.4096,30
-4.59427458047867,0.918606728315353,258.8352,8
-4.59335950215658,1.28402869701386,266.6144,30
-4.60487580299377,1.72543874382973,272.2176,8
-4.52862498339485,-1.72142256708706,282.384,17
-4.4981769834246,-1.32739310605185,272.544,7
-4.53476503491402,-0.966578356921673,269.9328,16
-4.46173000335693,-0.943844616413116,269.9328,1
-4.49802665710449,-0.571083796024322,253.6128,5
-4.52669085396661,-0.207934752934509,251.400533333333,18
-4.50379053751628,0.181189713378747,248.064,6
-4.54411271902231,0.544648101696601,252.558276923077,13
-4.47538578510284,0.563942551612854,250.6752,4
-4.49969482421875,0.937496376037598,258.8352,5
-4.52418930390302,1.30309179249932,262.1664,17
-4.5061133702596,1.69777556260427,275.6176,6
-4.40138564790998,-1.6820273229054,287.698285714286,7
-4.38785974184672,-1.29217668374379,278.4804,24
-4.40718419211251,-0.928757573877062,269.9328,7
-4.4375205039978,-0.552785813808441,253.6128,3
-4.38216978570689,-0.538009874198748,256.983234782609,23
-4.39584064483643,-0.172721989452839,253.64,6
-4.3897584768442,0.214907510922505,250.104,26
-4.38878563472203,0.585437101977212,250.6752,7
-4.44381952285767,0.948391556739807,258.8352,1
-4.38509721755981,0.960015323162079,258.8352,25
-4.39886293411255,1.33857700824738,266.3424,5
-4.35556697845459,1.35031116008759,269.6064,1
-4.39010888132556,1.66246401852575,266.561875862069,29
-4.30219465494156,-1.65938229858875,287.232,8
-4.30637632716786,-1.27687549049204,282.543709090909,22
-4.30337709850735,-0.904600262641907,269.189333333333,9
-4.30429887771606,-0.524249721141089,263.125028571429,21
-4.31431460380554,-0.155596874654293,253.64,6
-4.26603507995605,-0.148024380207062,254.7552,2
-4.30720476877122,0.230530394684701,252.268342857143,21
-4.29361659288406,0.604837417602539,252.2052,8
-4.30479201403531,0.970170338045467,262.173381818182,22
-4.29710854424371,1.36313871542613,270.059733333333,9
-4.28843791668232,1.64775678744683,276.2976,13
-4.334601521492,1.65216338634491,279.3576,8
-4.20051908493042,-1.64261445132169,286.2528,11
-4.20206891573392,-1.26979042933537,275.1552,13
-4.19605731964111,-0.887835800647736,265.674763636364,11
-4.20400388424213,-0.518983717148121,260.391876923077,13
-4.20056893608787,-0.140168665484949,252.930327272727,11
-4.20279901368277,0.239097609051636,252.820114285714,14
-4.19499618356878,0.619283589449796,251.046109090909,11
-4.20121761730739,0.973047452313559,265.304914285714,14
-4.19707837104797,1.37926833629608,274.0944,10
-4.2045526822408,1.64623259703318,274.51328,15
-4.09400285085042,-1.63638853232066,283.67424,15
-4.10504426956177,-1.27427598237991,277.848,10
-4.09372936884562,-0.881809453169505,259.85792,15
-4.09995239431208,-0.525514277544889,258.271418181818,11
-4.09744437535604,-0.133337129155795,238.66368,15
-4.10584868325128,0.234119084146288,255.317333333333,9
-4.09548081670489,0.624161750078201,250.6752,14
-4.10159296459622,0.968991498152415,266.632533333333,9
-4.09581769307454,1.38626998265584,274.5024,15
-4.14550876617432,1.64932382106781,269.6064,1
-4.09385114245945,1.65483974085914,276.750933333333,9
-3.99683836373416,-1.64273270151832,282.128290909091,22
-4.00564429163933,-1.29202951490879,282.744,8
-3.99300779467044,-0.887242936569711,259.750539130435,23
-3.95953404903412,-0.551915317773819,262.9152,2
-4.00586537520091,-0.540218075116475,256.224,6
-3.99451765418053,-0.13857223217686,238.7004,24
-4.01064199209213,0.218499409034848,247.9008,8
-3.9949716925621,0.620542498926322,259.4608,24
-4.00548747181892,0.958506420254707,264.8124,8
-3.99389073123103,1.38065117856731,272.693008695652,23
-4.00055199861526,1.66846211254597,269.9124,8
-3.92015486497145,-1.65851402741212,291.042092307692,26
-3.90607615879604,-1.3192184652601,283.035428571429,7
-3.91479315207555,-0.904586620055712,272.248984615384,26
-3.89694368839264,-0.569896807273229,264.384,6
-3.89800011194669,-0.156971168059569,257.353846153846,13
-3.93413563569387,-0.147065193702777,257.3528,12
-3.90370398759842,0.189976315945387,240.0672,8
-3.91597191187052,0.605852601619867,259.4064,26
-3.89961089406695,0.939066563333784,265.503085714286,7
-3.8752338886261,1.34820330142975,277.44,1
-3.91977841655413,1.36444214979808,271.7756,24
-3.90027284622192,1.68808560711997,269.839542857143,7
-3.80756970814296,-1.69885650702885,291.102171428571,7
-3.77683918952942,-1.36944261074066,282.8256,25
-3.83728766441345,-1.34458446502686,280.704,1
-3.77226630846659,-0.95349665482839,277.4944,3
-3.80968904495239,-0.941962003707886,269.9328,3
-3.77939444321852,-0.610632071128258,262.852430769231,26
-3.78723994890849,-0.192183966437976,257.6928,6
-3.77220015940459,0.140916504289793,242.756452173913,23
-3.81178506215413,0.157205139597257,230.2752,3
-3.79587213198344,0.563231120506922,258.8352,6
-3.77516335248947,0.912145604689916,266.4852,24
-3.80282180649894,1.32124471664429,274.618971428571,7
-3.77381020500546,1.71734652632759,274.510171428571,21
-3.70028710365295,-1.73025252137865,291.4752,7
-3.70521421615894,-1.38984906673431,285.744369230769,26
-3.69868230819702,-0.974362279687609,278.652342857143,7
-3.70577823674237,-0.631804051222625,263.936711111111,27
-3.69848486355373,-0.217518627643585,256.224,7
-3.70745945893801,0.125115700639211,253.336615384615,26
-3.6949854195118,0.534111633896828,259.0188,8
-3.70526970757378,0.899695667955611,266.390755555556,27
-3.69448237948947,1.28395055400001,269.8784,9
-3.70514427291022,1.73079452691255,271.220266666667,27
-3.57100731134415,-1.75315284729004,289.884,4
-3.6379252910614,-1.74323863983154,288.864,5
-3.599955590566,-1.39831631183624,282.54272,15
-3.60126934051514,-0.993892288208008,274.24128,10
-3.60161991119385,-0.6424391746521,267.39776,15
-3.59771616458893,-0.236104555428028,252.78048,10
-3.60687467455864,0.116966335568577,255.714,16
-3.59687863455878,0.514794177479214,259.3248,9
-3.60227830069406,0.894344368151256,265.6896,14
-3.59748321771622,1.26318979263306,274.4208,8
-3.60113237698873,1.74098641077677,280.57344,15
-3.49949850638707,-1.75821106632551,287.504,12
-3.50457494258881,-1.39444502592087,279.2352,10
-3.49368110069862,-1.00041848421097,274.100676923077,13
-3.50279400348663,-0.637411057949066,263.4048,10
-3.49537998437881,-0.243953367074331,254.8368,12
-3.50356260212985,0.121984013102271,245.497309090909,11
-3.50016744320209,0.508094402459952,252.558276923077,13
-3.50508483250936,0.897448018193245,258.1824,12
-3.49950345824747,1.25607726854437,271.3152,17
-3.50822075208028,1.74111302693685,277.7664,9
-3.40926966667175,-1.75479913552602,277.74464,15
-3.35973768234253,-1.74811294078827,279.30048,5
-3.40441589885288,-1.37836017873552,277.4944,9
-3.39425086975098,-0.994215190410614,263.5952,18
-3.40517613622877,-0.622680266698202,257.330133333333,9
-3.39715244895534,-0.237419518200975,252.719494736842,19
-3.39980414178636,0.139037991563479,228.661333333333,9
-3.39690253469679,0.515276826090283,260.3584,18
-3.40432491898537,0.906194284558296,245.0244,8
-3.38166486299955,1.26321221314944,266.543261538462,13
-3.40791456699371,1.73000379800796,284.19648,10
-3.30433404830194,-1.73517920124915,288.279638709677,31
-3.32271113395691,-1.35813884735107,276.624,5
-3.2739691734314,-1.34415131807327,276.624,2
-3.30406386057536,-0.976309841871262,259.21056,30
-3.30843550818307,-0.597588820116861,255.641142857143,7
-3.30579896484103,-0.219940078045641,234.197828571429,28
-3.29947546550206,0.163731775113514,252.144,7
-3.30541949272156,0.53330161968867,250.376,30
-3.25359344482422,0.550003528594971,243.984,1
-3.30262362957001,0.923112966120243,254.4288,8
-3.30402804215749,1.28342468341192,274.58944,30
-3.30101639883859,1.70928689411708,281.8464,7
-3.19863704272679,-1.69615822178977,290.519314285714,7
-3.20567120824541,-1.32143810817174,276.624,7
-3.22986030578613,-0.952485799789429,265.8528,1
-3.19312179088593,-0.940735593438148,265.8528,4
-3.21315928300222,-0.565481811761856,260.984,6
-3.15898537635803,-0.546411097049713,260.304,2
-3.20789539813995,-0.190971411764622,227.664,6
-3.19317385128566,0.196361982396671,249.5328,7
-3.20450224876404,0.566945481300354,243.984,5
-3.20867365598679,0.942123532295227,260.304,4
-3.15759817759196,0.952303826808929,260.304,3
-3.19365286827087,1.32453302542369,275.1552,6
-3.19377207756042,1.68174421787262,281.8464,7
-3.104616522789,-1.66187059879303,284.784,6
-3.0541580915451,-1.6475967168808,284.784,2
-3.10654404669097,-1.28741603909117,277.365818181818,33
-3.10104054874844,-0.913961172103882,260.503466666667,9
-3.10222011059523,-0.529322825372219,256.8615,32
-3.10888964789254,-0.160664043256215,241.652571428571,7
-3.06407928466797,-0.146530896425247,243.984,1
-3.10487703354128,0.222593181075588,248.737858064516,31
-3.1049437224865,0.598385520279408,250.512,8
-3.1023162334196,0.963383853435516,258.956283870968,31
-3.14204430580139,1.34292048215866,275.1552,2
-3.08440971374512,1.36114740371704,274.63296,5
-3.10635762214661,1.66067450046539,279.16992,35
-2.99442717764113,-1.63273757033878,279.344,9
-3.00461763805813,-1.26960661013921,281.157333333333,18
-2.99491413434347,-0.889365633328756,260.503466666667,9
-3.0021377731772,-0.509032757843242,253.9008,17
-2.99720697402954,-0.132109339535236,252.3888,10
-3.00550556182861,0.239626746843843,231.9072,17
-2.99878783226013,0.623651826381683,257.6928,10
-3.00352710836074,0.976117291871239,247.1712,17
-2.9965402841568,1.38318003416061,277.22784,10
-3.00244004586164,1.65176801120534,265.7856,17
-2.89341521263123,-1.61836645007133,282.744,12
-2.90347125313499,-1.26497145132585,275.407418181818,11
-2.89418025811513,-0.876143748561541,269.9328,12
-2.90526520122181,-0.507288846102628,257.04,11
-2.89584171772003,-0.119372338056564,253.134857142857,14
-2.90206408500671,0.245073051502307,230.2072,12
-2.89751098155975,0.637699437141418,258.5904,10
-2.89903430143992,0.976806044578552,239.36,12
-2.89723537184975,1.39883517135273,269.665745454546,11
-2.93789434432983,1.64880851904551,275.1552,3
-2.89130761888292,1.65240128835042,275.1552,9
-2.79242984950542,-1.61945743113756,280.704,16
-2.80098395347595,-1.27402498722076,271.5648,10
-2.79304136949427,-0.876092395361732,265.3536,17
-2.80531030231052,-0.516841835445828,257.04,9
-2.79274338942308,-0.121429057648549,249.131076923077,13
-2.80316654841105,0.235929083493021,242.2432,9
-2.79917286424076,0.639239251613617,256.1376,17
-2.80117300152779,0.969160705804825,257.3256,8
-2.79439127445221,1.40168302588993,265.3904,18
-2.8046157889896,1.66184959146712,275.1552,9
-2.6910647884492,-1.63646957566661,273.6864,31
-2.69248451505389,-1.29846504756383,278.0928,7
-2.69094969431559,-0.889158515135447,252.4976,30
-2.70871867452349,-0.537353498595102,257.646171428571,7
-2.69217716946321,-0.127662414794459,236.9568,34
-2.70107456615993,0.215392500162125,242.864914285714,7
-2.69390536123706,0.625928972997973,252.054503225807,31
-2.6630543867747,0.942151248455048,252.144,3
-2.71724896430969,0.955783915519714,254.95104,5
-2.68979457329059,1.38625743471343,269.887779310345,29
-2.70146504044533,1.67835400998592,275.1552,8
-2.60574254122647,-1.67077750509435,276.238254545455,22
-2.59993429978689,-1.32700844605764,278.0928,6
-2.62121190343584,-0.911853683846337,254.3472,14
-2.60340530531747,-0.571698904037476,257.436342857143,7
-2.58625893592834,-0.158502343297005,239.7408,5
-2.63161865870158,-0.142902885164533,244.481371428571,21
-2.61454688418995,0.188710071823814,247.099636363636,11
-2.62349246229444,0.602868735790253,251.467885714286,14
-2.60038104057312,0.925867354869843,253.02528,5
-2.55866467952728,1.33967411518097,268.464,2
-2.63088514493859,1.36457899342413,267.151304347826,23
-2.60570178031921,1.69473938941956,275.1552,5
-2.5043317590441,-1.70593505246299,273.919542857143,7
-2.49040675985402,-1.36731507860381,270.917627586207,29
-2.54158926010132,-1.34888637065887,278.0928,1
-2.48002405166626,-0.962511360645294,256.7136,5
-2.52982044219971,-0.946982949972153,255.0816,2
-2.49258702596029,-0.612660493453344,250.81664,30
-2.49712678364345,-0.184779050094741,228.619885714286,7
-2.49123638470968,0.132476502656937,232.45664,30
-2.54021799564362,0.154422797262669,242.8416,2
-2.47899460792542,0.542780292034149,245.4528,5
-2.53061723709106,0.562374611695608,253.6128,3
-2.50393370064822,0.892277951944958,250.111418181818,44
-2.5308598279953,1.33078211545944,268.464,6
-2.49008384545644,1.71425614754359,272.4352,30
-2.39857116341591,-1.72813683748245,265.404,8
-2.40307646989822,-1.38492531776428,263.4048,20
-2.3926338089837,-0.986595180299547,247.3024,9
-2.4014062166214,-0.632407376170158,247.68864,20
-2.39379206299782,-0.206894867122173,219.8712,8
-2.40322877111889,0.115108148327896,227.570742857143,21
-2.39686733484268,0.519505940377712,244.4328,8
-2.40533434152603,0.863498723506927,239.56128,20
-2.40400496125221,1.30081103742123,258.9984,8
-2.4041924238205,1.72200047373772,264.384,20
-2.29751814495433,-1.74045392599973,263.642181818182,11
-2.30494814652663,-1.38981476196876,269.028923076923,13
-2.29279675483704,-1.00174096226692,238.1088,10
-2.30213779669542,-0.635547390350929,247.285661538462,13
-2.29625878334045,-0.219527688622475,229.1328,10
-2.30278651530926,0.109913614506905,242.314338461539,13
-2.29988234043121,0.502507722377777,240.24672,10
-2.30433812508216,0.857391637105208,251.0016,13
-2.30238318443298,1.2880897955461,252.129163636364,11
-2.3062304350046,1.72498018925007,264.384,13
-2.19410578409831,-1.74049558639526,268.0832,15
-2.20548462867737,-1.38324780464172,266.45664,10
-2.19570202486856,-1.0025677212647,259.301485714286,14
-2.20544862747192,-0.627209484577179,250.3488,10
-2.20005091599056,-0.22412489673921,240.708342857143,14
-2.203990538915,0.11870715353224,243.168,9
-2.19650616645813,0.500520529349645,242.85248,15
-2.19905838099393,0.86834873936393,248.004654545455,11
-2.19603301684062,1.28453912734985,256.6048,15
-2.2014383836226,1.72090118581598,264.384,11
-2.09478373527527,-1.73137034416199,264.384,25
-2.10101127624512,-1.36222554577721,259.633066666667,9
-2.09527452786764,-0.990948557853699,251.6816,24
-2.10584691166878,-0.609721377491951,253.062,8
-2.09621610641479,-0.216998708248138,239.492736,25
-2.10645815730095,0.138739356771111,237.6192,8
-2.0930549800396,0.51453942557176,237.1092,24
-2.0936316549778,0.89299289137125,246.9216,8
-2.09416427612305,1.29418219566345,256.09344,25
-2.09905821084976,1.70956037938595,263.364,8
-2.0192153275013,-1.71769540905952,265.8528,20
-2.00273327032725,-1.33740937709808,256.3328,6
-2.02055350758813,-0.971838252110915,251.0016,22
-2.00642502307892,-0.583578075681414,248.064,7
-2.01973348542264,-0.204574167728424,237.438821052632,19
-2.00542284761156,0.168422168919018,234.6816,7
-2.02654089530309,0.532957153187858,241.653866666667,18
-1.97002124786377,0.554631034533183,242.8416,3
-2.00090861320496,0.924740632375081,246.9216,6
-2.01574464071365,1.30792524701073,250.815085714286,21
-2.0118320286274,1.69979137182236,260.304,4
-1.90521612167358,-1.68840382099152,265.8528,5
-1.87914926754801,-1.30256023532466,255.399410526316,19
-1.90309685468674,-0.932483653227488,251.0016,6
-1.92111590504646,-0.558491080999374,241.8216,4
-1.86854529380798,-0.542184133082628,239.751,16
-1.89201990195683,-0.176538273692131,233.2128,7
-1.8825352191925,0.214381895131535,234.8176,18
-1.89226790269216,0.583755572636922,242.8416,6
-1.94627690315247,0.945770800113678,246.9216,1
-1.8779088722335,0.973428544070986,246.2416,18
-1.8852769613266,1.33657429218292,250.90368,5
-1.88453013896942,1.6814087331295,255.0816,20
-1.80706585943699,-1.66569608449936,259.2636,8
-1.80706197023392,-1.28718490898609,249.9816,24
-1.80167325337728,-0.902827693356408,245.108266666667,9
-1.80048877259959,-0.527041235695714,238.555826086956,23
-1.79318523406982,-0.156868093780109,230.205257142857,7
-1.80657933235168,0.234949120879173,234.152832,25
-1.79509237077501,0.613889230622186,237.818666666667,9
-1.80625403385896,0.996480306753745,242.395938461538,26
-1.83046662807465,1.34768394629161,243.984,3
-1.78106164932251,1.35742115974426,243.984,4
-1.80583464622498,1.67678812503815,252.20928,25
-1.73711892962456,-1.65278971195221,259.7328,4
-1.67808885233743,-1.64394157273429,253.6128,7
-1.70575931866964,-1.27746653556824,246.9216,15
-1.69723907709122,-0.880852496623993,237.2112,10
-1.70394228299459,-0.514136187235514,234.7904,15
-1.70085574388504,-0.143152515590191,213.1392,10
-1.70828473567963,0.247844776281944,236.087630769231,13
-1.66179823875427,0.250081598758698,234.6816,1
-1.6968517171012,0.636295669608646,230.8736,9
-1.7042378783226,1.01415745701109,243.2496,14
-1.69996021010659,1.37073975259607,248.064,11
-1.70370121796926,1.6760814110438,254.592,15
-1.59537640901712,-1.63688858655783,237.644307692308,13
-1.60101503675634,-1.27763306010853,246.550690909091,11
-1.59796568063589,-0.872976312270531,220.031261538462,13
-1.60389826514504,-0.5162125880068,231.744,11
-1.59808651038579,-0.134531977985586,212.229942857143,14
-1.60352972420779,0.24633765085177,227.248581818182,11
-1.60091669742878,0.646532136660356,226.107323076923,13
-1.60462486743927,1.01345744999972,240.5568,11
-1.59743019250723,1.38057501499469,244.599138461538,13
-1.60360444585482,1.67792554696401,247.6832,12
-1.49685578119187,-1.64063895316351,242.600685714286,21
-1.50215110182762,-1.2893558293581,243.168,8
-1.49719871282578,-0.877135810256004,234.74688,20
-1.50502143800259,-0.527838297188282,229.8672,8
-1.49507390260696,-0.135445733368397,224.4816,20
-1.50066654384136,0.230604354292154,225.8688,8
-1.49896080493927,0.640893006324768,229.5816,20
-1.50352229177952,0.997384756803513,236.7216,8
-1.4979297830945,1.38035151504335,238.264228571429,21
-1.50301012396812,1.68298910558224,245.4528,8
-1.3933096740927,-1.65770795941353,241.017257142857,28
-1.4377669436591,-1.6470992565155,242.8416,7
-1.40502432414464,-1.31083290917533,244.193828571429,7
-1.40145472354359,-0.897225674655702,234.867466666667,36
-1.38016483783722,-0.559900641441345,229.1328,5
-1.43499982357025,-0.543509165445964,229.1328,3
-1.3811742067337,-0.152918010950089,224.324676923077,13
-1.41641666130586,-0.144480277191509,226.5216,22
-1.40115238939013,0.205081043498857,224.633142857143,7
-1.39964791138967,0.619112291397193,229.103507692308,39
-1.35234224796295,0.945655167102814,230.6016,1
-1.40410813263484,0.965676426887512,230.6016,7
-1.3520473241806,1.34998345375061,233.2128,1
-1.40161922749351,1.36493549627416,237.4128,34
-1.39904126524925,1.68893358111382,243.4128,8
-1.30068777288709,-1.68746250016349,241.792457142857,7
-1.26340001821518,-1.35253423452377,241.3728,2
-1.31043264865875,-1.3374899148941,243.46176,5
-1.29271916548411,-0.933946082989375,236.4224,6
-1.28037512302399,-0.592522263526917,229.1328,8
-1.29910131863185,-0.174922987818718,226.5216,7
-1.28399473428726,0.16446678340435,223.584,10
-1.29237335920334,0.574723502000173,227.392,6
-1.28292347490788,0.917070113122463,226.5216,8
-1.2938973903656,1.33388350009918,234.8448,5
-1.29024720191956,1.69589784145355,241.3728,5
-1.19840201309749,-1.71447946344103,238.178742857143,7
-1.20774945190975,-1.36576729161399,240.26304,35
-1.19092128674189,-0.960503300031026,234.6816,6
-1.24157798290253,-0.949544489383698,234.6816,1
-1.20718753688476,-0.61398697775953,228.0576,34
-1.19384443759918,-0.199971705675125,217.778742857143,7
-1.20768629387021,0.139788592699915,222.3345,32
-1.2499006986618,0.15064737200737,223.584,1
-1.18592727184296,0.541372573375702,225.7056,5
-1.23844569921493,0.555300444364548,226.5216,2
-1.20977174554552,0.889853652885982,230.028068571429,35
-1.20694145134517,1.31176475116185,237.2928,7
-1.20604608275674,1.70128682887915,238.900072727273,33
-1.09540566205978,-1.73299877643585,234.2736,10
-1.10339748158174,-1.3759472580517,234.6144,17
-1.0990406009886,-0.977213833067152,231.054933333333,9
-1.1034529840245,-0.628009869771845,227.8272,17
-1.09836649894714,-0.215871926811006,214.2816,9
-1.1022566682414,0.126091278305179,221.041515789474,19
-1.1007794936498,0.524924655755361,222.4416,9
-1.10438567750594,0.873535454273224,227.7792,17
-1.10543456342485,1.29303002357483,236.839466666667,9
-1.10591534773509,1.70430109235975,237.9728,18
-0.993375160477378,-1.74422060359608,234.785454545455,11
-1.00469166040421,-1.37430875500043,236.2456,12
-0.995396440227826,-0.985685134927432,230.6016,12
-1.001585716551,-0.6261967420578,226.5216,11
-0.991767992575963,-0.22387574488918,219.708,12
-0.999373105439273,0.127675139091232,220.216145454545,11
-0.997065256039302,0.513391713301341,221.8432,12
-1.00310066839059,0.877095510562261,226.5216,12
-1.00180247426033,1.2844901184241,232.1928,12
-1.00226268668969,1.70478861530622,236.9528,12
-0.896676540374756,-1.74173763219048,228.6816,17
-0.90264927678638,-1.36401967207591,228.788266666667,9
-0.89330414463492,-0.982927150586072,231.072,17
-0.904911345243454,-0.614491498470306,226.5216,10
-0.893405658357284,-0.223791937617695,223.3152,17
-0.901347716649373,0.139228714836968,220.682666666667,9
-0.896064784377813,0.515514619648457,220.1364,16
-0.905127247174581,0.89014372560713,226.068266666667,9
-0.896598974863688,1.28523076905145,229.1328,18
-0.898270169893901,1.70247940222422,233.2128,9
-0.792431226548027,-1.7284246823367,225.552,34
-0.835370202859243,-1.35253731409709,226.5216,3
-0.786507084965706,-1.34234091639519,228.1944,4
-0.793495647835009,-0.970763114365664,225.186327272727,33
-0.799797832965851,-0.594459190964699,226.5216,8
-0.794441871570818,-0.211393703113903,220.339781818182,33
-0.799522332847118,0.159556068480015,219.0144,8
-0.79493760317564,0.53026120364666,222.4416,32
-0.8103244134358,0.911095031670162,216.939428571429,7
-0.793310860171914,1.29751805216074,231.3564,32
-0.803972014359066,1.69702470302582,232.583314285714,7
-0.709352801243464,-1.70646508534749,225.0528,6
-0.7060700910432,-1.32507715906416,226.5216,7
-0.729523926973343,-0.955131530761719,216.8928,4
-0.673164963722229,-0.940703709920247,216.8928,3
-0.69843934973081,-0.56725745399793,225.0528,6
-0.705537174429212,-0.192408204078674,218.734628571429,7
-0.697864731152852,0.187012039124966,217.0016,6
-0.740822335084279,0.54517122109731,222.4416,3
-0.687455451488495,0.562980651855469,222.4416,5
-0.723669505119324,0.936181700229645,213.85728,5
-0.663095712661743,0.956251680850983,218.144,3
-0.714831382036209,1.31464876731237,229.1328,6
-0.711667954921722,1.69016561508179,232.78848,5
-0.599733233451843,-1.67366398870945,221.4828,8
-0.596059838930766,-1.29698448108904,228.005236363636,33
-0.596333776201521,-0.922398584229606,222.394971428571,7
-0.642255663871765,-0.551256954669952,225.0528,1
-0.593076463788748,-0.537829089909792,223.0842,32
-0.598168134689331,-0.168420944895063,220.9728,7
-0.59518732807853,0.218742463173288,216.477381818182,33
-0.595644865717207,0.591715965952192,222.4416,7
-0.595737478949807,0.979128227089391,216.442763636364,33
-0.611832456929343,1.33885530063084,225.635657142857,7
-0.553014576435089,1.35189068317413,225.0528,1
-0.595119006293161,1.67752539770944,235.712091428571,35
-0.521199266115824,-1.65320618947347,220.9728,3
-0.476744419336319,-1.64524757862091,225.41184,5
-0.505886487662792,-1.28103346824646,227.9496,20
-0.494198398457633,-0.901015818119049,226.5216,9
-0.504206418991089,-0.520220266448127,223.312,18
-0.521738857030869,-0.152880344539881,218.076,4
-0.474187038838863,-0.144901819527149,217.2192,4
-0.504860319589314,0.237373224998775,218.499031578947,19
-0.502022076398134,0.615000165998936,222.4416,8
-0.504857514798641,1.00161018967628,223.64112,20
-0.501727726310492,1.36219480633736,227.6028,8
-0.504390747845173,1.67433450222015,233.2128,20
-0.39330347830599,-1.63206067952243,228.747054545455,11
-0.403110737983997,-1.27608020489032,232.208492307692,13
-0.392885148525238,-0.886248138817874,226.121018181818,11
-0.403244987130165,-0.513428607157299,221.695542857143,14
-0.396452727417151,-0.1365092707177,218.1712,12
-0.401924627522628,0.244718876977762,217.8176,12
-0.403852470896461,0.630812693725933,222.4416,11
-0.401721445413736,1.00933913084177,230.300307692308,13
-0.398290149867535,1.37737681468328,232.5328,12
-0.401579369391714,1.67667904070445,233.504228571428,14
-0.297150990792683,-1.62612046514239,233.224457142857,14
-0.300878143310547,-1.28067817687988,233.42496,10
-0.29705109340804,-0.882720508745738,228.223542857143,14
-0.303951816426383,-0.519486818048689,219.268266666667,9
-0.294019530216853,-0.13176020582517,219.25376,15
-0.304131919145584,0.239411422610283,213.17184,10
-0.298698633909225,0.634198181331158,221.8908,16
-0.296031647920609,1.00136212706566,226.78272,10
-0.294359521071116,1.38347720305125,235.68256,15
-0.297623488306999,1.68090209960938,232.65792,10
-0.19655443326785,-1.63679829927591,235.817723076923,26
-0.200948813930154,-1.29778099060059,234.6816,8
-0.194615342869208,-0.88961510016368,230.507446153846,26
-0.206282267346978,-0.534857168793678,225.0528,8
-0.194414043426514,-0.138785565495491,224.608896,25
-0.202518288046122,0.220724586397409,218.9328,8
-0.193908240199089,0.624342851638794,225.555456,25
-0.192681789398193,0.979285515844822,231.6828,8
-0.193076144765925,1.37678988774618,237.552711111111,27
-0.19271513260901,1.68695604801178,231.744,8
-0.112469565309584,-1.66243042945862,236.5176,20
-0.145329348742962,-1.6485447883606,234.6816,4
-0.106581368794044,-1.32090204954147,234.6816,6
-0.119754874457916,-0.908555456570217,230.6016,21
-0.100804019187178,-0.563406186444419,225.892114285714,7
-0.114885904427086,-0.155891913388457,223.584,14
-0.142799141506354,-0.148602304359277,223.584,6
-0.104934937010209,0.193857910732428,218.3616,6
-0.120011117930214,0.607048436999321,225.5424,24
-0.0773813314735889,0.940175741910934,233.2128,2
-0.1155944292744,0.954426487286886,233.2128,3
-0.0817090161144733,1.34636318683624,241.3728,2
-0.127668000757694,1.36249876022339,240.685642105263,19
-0.107374469439189,1.69224073489507,226.304,6
0.00707042745004098,-1.71187202135722,239.5776,6
0.0259779157257933,-1.35822774234571,237.258442105263,19
-0.0339206873128811,-1.34107546011607,234.6816,3
0.0271469770620267,-0.958114703496297,231.9616,3
-0.0191723777291675,-0.943546772003174,230.6016,3
0.0187349121816541,-0.601391293785789,227.634327272727,22
-0.00114012675892029,-0.18947802909783,220.9728,7
0.034330989078929,0.145895769198736,221.0816,12
-0.00286013593431562,0.15869192481041,220.9728,10
0.0381129290908575,0.547618806362152,227.0928,2
-0.0078193448483944,0.564153361320496,228.08832,5
0.0168162656389177,0.904540112018585,233.741568,25
0.00012345562156822,1.32101842335292,242.491885714286,7
0.0244882125407457,1.69947521937521,223.584,19
0.148863896727562,-1.75174057483673,243.984,1
0.0934795827737876,-1.74005768980299,242.118857142857,7
0.096305591519922,-1.3694127847751,237.5716,24
0.100488726049662,-0.977242842316628,237.2316,8
0.0938480936277371,-0.616569248529581,230.570215384615,26
0.102840068284422,-0.216403320431709,223.89,8
0.0951356177031994,0.132995445728302,225.216,25
0.104988642036915,0.529239542782307,226.5828,8
0.0950354899351413,0.884661190784894,234.217107692308,26
0.100658799055964,1.29246850311756,241.944,8
0.101482952833176,1.7033153629303,224.36736,25
0.198756852083736,-1.76000499725342,245.217066666667,9
0.198910899957021,-1.37336931228638,241.4816,15
0.204045312106609,-0.996668589115143,238.7616,10
0.197111560901006,-0.624026358127594,226.27136,15
0.199521783325407,-0.231742435031467,228.334933333333,9
0.199433658520381,0.124700741966565,211.26784,15
0.202828112575743,0.508203850852119,229.4592,9
0.198283223169191,0.877843426806586,220.285028571429,14
0.201341472566128,1.27419005632401,244.7184,10
0.198291696608067,1.70329399619784,229.704,14
0.302670698080744,-1.76672940594809,246.618514285714,14
0.29847623814236,-1.36842321265828,241.135418181818,11
0.307092524491824,-1.00183890416072,242.565415384615,13
0.295386970043182,-0.618843519687653,227.664,10
0.300923686761122,-0.236471801996231,229.810707692308,13
0.301126196980476,0.130181941390038,209.0592,10
0.301292783938921,0.500682766620929,231.003323076923,13
0.296638009223071,0.88488565791737,226.773818181818,11
0.301365765241476,1.26913186220022,243.255876923077,13
0.309224883715312,1.70226476589839,234.124,12
0.399150524288416,-1.75798123329878,252.0828,16
0.444191738963127,-1.74839970469475,253.6128,4
0.388617081301553,-1.35867026873997,238.7616,7
0.441009700298309,-1.34985506534576,242.8416,1
0.405827657878399,-0.993007591366768,240.14064,20
0.39336030681928,-0.604506201214261,227.7728,9
0.404899500310421,-0.229700680077076,230.03856,20
0.380925059318542,0.143115778764089,224.8352,6
0.437561988830566,0.15491217871507,230.2752,3
0.404692821204662,0.511148753762245,231.744,20
0.397258788347244,0.899534775151147,240.72,9
0.40395140789804,1.27749869369325,241.629257142857,21
0.372392266988754,1.70155620574951,235.824,2
0.490751647032224,-1.73532040761067,254.491569230769,26
0.487396086965288,-1.33999196120671,248.576914285714,7
0.490229059148718,-0.974458087373663,241.312355555556,27
0.492800806249891,-0.583262000765119,233.282742857143,7
0.492426456048571,-0.213284375852552,230.331475862069,29
0.497413143515587,0.169474576910337,231.744,6
0.488351734784933,0.53158700466156,234.311261538462,26
0.548538506031036,0.553534150123596,234.6816,1
0.499740948279699,0.923774083455404,240.312,6
0.493551430878816,1.29523724979824,251.412622222222,27
0.498638999462128,1.69412171840668,240.62208,10
0.600802113612493,-1.69692069292068,255.0816,6
0.603169418871403,-1.31658405065536,248.5128,8
0.555443704128265,-0.954151034355164,242.8416,1
0.61089653968811,-0.936441767215729,246.1056,5
0.577027887105942,-0.561987116932869,234.3552,4
0.637934923171997,-0.546114295721054,238.4352,6
0.600018600622813,-0.183516857524713,233.104,6
0.613387894630432,0.202111829817295,235.824,10
0.602950235207876,0.573603341976802,232.9408,6
0.571426942944527,0.943130150437355,242.8416,4
0.637425030980791,0.961475619247982,242.8416,7
0.611526536941528,1.33251531124115,253.2864,5
0.605160102248192,1.68816830217838,252.4704,8
0.70204684138298,-1.66455286741257,257.1216,8
0.692519284784794,-1.29884240031242,254.6532,32
0.696233153343201,-0.911880425044468,246.9216,7
0.692488042513529,-0.536958827575048,239.34368,30
0.685413634777069,-0.16017595231533,235.824,5
0.736127535502116,-0.14744711915652,235.824,3
0.693781812344828,0.223652186893648,235.955612903226,31
0.706221483647823,0.607945397496223,238.5984,8
0.69228526524135,0.974303916096687,246.8808,28
0.663782626390457,1.34633177518845,258.8352,2
0.713884582122167,1.36058974266052,258.8352,6
0.695296215044486,1.685690570522,257.097340540541,37
0.802141163084242,-1.64181778166029,260.648533333333,9
0.795809577493107,-1.28783566811505,256.4544,17
0.79984924197197,-0.888097584247589,244.83264,10
0.793899729847908,-0.524863440543413,239.496,16
0.802975550293922,-0.135773150250316,240.4752,8
0.795299975077311,0.239238051573435,235.72608,15
0.806139416164822,0.631953815619151,243.458133333333,9
0.797233899434408,0.991643773184882,248.608,18
0.80003324482176,1.3815524313185,257.674666666667,9
0.80051769150628,1.6896272500356,262.9152,18
0.899583667516708,-1.6279481947422,262.3848,12
0.897421931227048,-1.28804241617521,251.0016,12
0.90408094227314,-0.875092128912608,250.92,12
0.893980875611305,-0.52465250591437,242.284,12
0.899098793665568,-0.126613600179553,240.04,12
0.893249945207076,0.2439409467307,236.165236363636,11
0.905979057153066,0.64467724164327,246.7992,12
0.897287428379059,0.993658130819147,252.870981818182,11
0.900217354297638,1.39337312258207,258.370707692308,13
0.90191662311554,1.69483639796575,262.9152,12
1.00319378574689,-1.62750407722261,263.858133333333,18
0.999853981865777,-1.29582639535268,252.814933333333,9
1.00343442956607,-0.876068284114202,255.0816,18
0.995275557041168,-0.53401615884569,239.668266666667,9
1.00315198459123,-0.125345883792953,230.893642105263,19
0.99555070400238,0.234085570275784,213.41664,10
1.00560031217687,0.642945138847127,245.4528,17
0.997736129495833,0.984859075811174,230.5472,9
1.00162196159363,1.38982200622559,254.1888,17
1.00234325726827,1.69824776384566,263.8944,9
1.13741693894068,-1.65559671322505,271.4288,12
1.09008297194605,-1.64187133830527,257.16772173913,23
1.09539662088667,-1.31106305122375,257.2032,7
1.108543075834,-0.892298490660531,237.875657142857,35
1.11726078987122,-0.555112898349762,241.3728,5
1.06279369195302,-0.543744285901388,241.3728,3
1.14519369602203,-0.150685481727123,235.9872,2
1.10527408123016,-0.139204176202897,221.451870967742,31
1.09697708061763,0.211581355759076,211.344,7
1.10776415993186,0.626150567741955,247.0752,34
1.09348091057369,0.967532924243382,229.529142857143,7
1.10844313747743,1.37514624876135,262.9008,34
1.07981336116791,1.70176756381989,265.6352,3
1.18639729704176,-1.67488190105983,269.046857142857,7
1.20210901328496,-1.3316821711404,261.7728,7
1.19614468514919,-0.925025388598442,249.5328,8
1.2027125954628,-0.577949384848277,245.4528,6
1.18760114908218,-0.16678941808641,239.7,8
1.20069018432072,0.180678978562355,209.8752,7
1.17916026380327,0.598867495854696,246.8128,9
1.20302003622055,0.936043878396352,230.2752,6
1.15227043628693,0.95216953754425,230.2752,1
1.21466514468193,1.33405187726021,266.9952,4
1.16542557875315,1.35409307479858,266.9952,3
1.2498881816864,1.69827258586884,268.971733333333,9
1.29243193353925,-1.71486621243613,270.212571428571,7
1.32069277763367,-1.35388420522213,261.2322,16
1.2849579056104,-1.34778361519178,260.8344,12
1.30574515887669,-0.966782518795558,250.115657142857,7
1.30492850542068,-0.604851635297139,247.10656,30
1.29991921356746,-0.206502145954541,239.624228571429,7
1.31755650639534,0.142597153037786,235.84032,20
1.27799037369815,0.154328155246648,214.326109090909,11
1.30752883851528,0.543736360967159,249.5328,8
1.26487517356873,0.559104308485985,245.4528,4
1.30505607277155,0.907593380659819,249.0789,32
1.29981330462864,1.30402554784502,268.044342857143,7
1.30789983714068,1.69159053873133,264.958222222222,27
1.43916952610016,-1.75190615653992,274.0128,1
1.38612392544746,-1.74102163314819,269.1576,8
1.39320212886447,-1.36063121046339,262.2624,21
1.40561676025391,-0.99487958351771,256.786133333333,9
1.39497755822681,-0.616575320561727,254.203428571429,21
1.40247491995494,-0.234144139620993,237.202133333333,9
1.39752968549728,0.132579355686903,242.78448,20
1.40039756894112,0.522360220551491,246.4728,8
1.39612651467323,0.895025908946991,261.12816,20
1.40323151482476,1.27495204077827,264.837333333333,9
1.39393717902047,1.67109281676156,257.350857142857,21
1.49842365221544,-1.75761329043995,267.544145454546,11
1.49513108913715,-1.35994796569531,263.417353846154,13
1.50440702438355,-1.01179187297821,259.01472,10
1.49878650445205,-0.616406133541694,254.140061538462,13
1.5448123216629,-0.250387191772461,222.1152,1
1.49640383985307,-0.24762785103586,235.6064,9
1.49836562230037,0.130525172902988,243.682707692308,13
1.50157328085466,0.510237271135504,246.713890909091,11
1.49851327676039,0.895898525531475,255.156923076923,13
1.50231701135635,1.25783677101135,264.64512,10
1.509974360466,1.61561263018641,269.848386206897,29
1.6042462905248,-1.76129794915517,264.656,15
1.59306350946426,-1.35465910434723,263.17632,10
1.60526514848073,-1.01110983689626,243.21152,15
1.59641382429335,-0.607448491785261,252.7424,9
1.556685090065,-0.250357061624527,222.1152,1
1.60520288773945,-0.248647239591394,220.8096,14
1.59673939810859,0.138035133481026,244.5824,9
1.60178281579699,0.510912899460111,248.273828571429,14
1.60081548690796,0.903588849306107,255.17952,10
1.60260864098867,1.26089828014374,266.1248,15
1.59395723044872,1.64422473311424,263.4864,8
1.68198518951734,-1.75456499059995,276.284,12
1.73003172874451,-1.74456500090086,277.427446153846,13
1.69488774240017,-1.34366734325886,261.5892,8
1.70732412429956,-0.994096836218467,262.325169230769,26
1.69204871356487,-0.593789756298065,253.6128,8
1.70636471995601,-0.23514479233159,231.496177777778,27
1.65955322980881,0.148878186941147,245.4528,2
1.70907686154048,0.158591166138649,238.6528,6
1.70525470044878,0.524782317656058,244.806044444444,27
1.69675973483494,0.916778419698988,248.017371428571,7
1.70754399564531,1.27532622549269,264.474666666667,27
1.68279083073139,1.66145154833794,262.9152,8
1.77552555501461,-1.73002174993356,277.3856,24
1.8003283909389,-1.33004289013999,263.521371428571,7
1.77312594911327,-0.973894256612529,262.085008695652,23
1.84109830856323,-0.948356211185455,264.384,1
1.79875349998474,-0.57477217061179,253.6128,7
1.77788551475691,-0.213736751157305,246.474573913043,23
1.79605385235378,0.178000777959824,227.1744,7
1.76818482279778,0.54054237306118,248.3088,20
1.83066809177399,0.560071676969528,249.5328,2
1.79622937951769,0.934965848922729,242.5152,7
1.77748945084485,1.29612304947593,267.017454545455,22
1.89750533444541,-1.68670167241778,275.038628571429,7
1.9205084286238,-1.31397252961209,264.134905263158,19
1.89640484253565,-0.929530322551727,264.384,6
1.91635898749034,-0.553666704230838,251.5728,18
1.94549735387166,-0.549526154994965,252.2528,3
1.90255045890808,-0.17210512359937,239.1696,6
1.92019951343536,0.207390776702336,223.778285714286,21
1.89982998371124,0.580470442771912,248.646857142857,7
1.87018859386444,0.949523568153381,242.5152,1
1.92231931184468,0.958592245453282,244.662568421053,19
1.89277998606364,1.33605966965357,269.7696,6
1.93588435649872,1.35035610198975,266.9952,1
1.92378524633554,1.71836614150267,270.353353846154,26
2.00096015632153,-1.6594176441431,275.5224,8
1.99465497831504,-1.30512476464113,268.6408,24
1.99827688270145,-0.899451865090264,257.6928,9
1.99433083832264,-0.54480737944444,252.5928,24
1.9625868399938,-0.154941519101461,230.2752,3
2.01996670166651,-0.141549939910571,222.7952,6
1.99470082422098,0.219566894074281,241.978,24
1.99990737438202,0.604652777314186,247.554,8
1.99280645449956,0.968723287185033,250.784,24
1.99877417087555,1.36495059728622,265.4652,8
1.99400050531734,1.72811759060079,262.559127272727,22
2.09989337921143,-1.64158909320831,269.80224,10
2.09409250531878,-1.29845230919974,266.120914285714,14
2.10075449943542,-0.877771878242493,239.83872,10
2.09786200523376,-0.538052463531494,250.80576,15
2.10274810791016,-0.127439954131842,233.784,10
2.09752000172933,0.226488514741262,247.36768,15
2.10281276702881,0.62241789969531,255.482181818182,11
2.09625798861186,0.976656691233317,263.84,15
2.09936170578003,1.38320052623749,263.7312,10
2.08166368802389,1.73362712065379,270.8032,12
2.20400904019674,-1.63171620368958,268.27904,15
2.19620659134605,-1.30159693414515,265.125818181818,11
2.20317820140294,-0.868848749569484,253.962514285714,14
2.19644465446472,-0.540581446886063,250.41408,10
2.20220751421792,-0.119570799171925,244.240457142857,14
2.20149693489075,0.223827150464058,247.77024,10
2.20473685631385,0.630607513281015,254.968615384615,13
2.19805915355682,0.973549097776413,259.58592,10
2.20071806226458,1.39079080309187,266.2608,14
2.18542021971483,1.73256683349609,275.1552,13
2.30702622731527,-1.63600718407404,276.398628571429,21
2.30225369665358,-1.31056769688924,268.464,9
2.30520917068828,-0.87499617988413,258.582981818182,22
2.31680530309677,-0.552768737077713,248.7168,4
2.26809221506119,-0.547048225998878,248.064,4
2.30519379268993,-0.123910677703944,245.749527272727,22
2.29709103703499,0.210840661078691,245.1264,8
2.30613374710083,0.625241354755733,251.938226086957,23
2.2963899075985,0.963912211358547,262.2624,8
2.30329836498607,1.38667651198127,267.863127272727,22
2.28643277713231,1.7195987531117,272.567314285714,7
2.40590900844998,-1.65763711929321,267.1856,18
2.36735868453979,-1.64567921378396,275.1552,11
2.40334534645081,-1.32492790619532,268.464,6
2.39390443933421,-0.895914661473241,250.984717241379,29
2.39054686682565,-0.564839260918753,248.437028571429,7
2.4270977973938,-0.155538391321898,239.904,4
2.38596539696058,-0.140892890592416,240.9784,24
2.39564112254551,0.191388958266803,245.1264,7
2.39034731898989,0.609759371195521,249.894171428572,28
2.41458284854889,0.941977947950363,254.7552,4
2.36464166641235,0.953083495299021,258.8352,3
2.38936687367303,1.36852731023516,269.058514285714,28
2.41393160820007,1.69426652789116,275.3184,8
2.49897893269857,-1.69505381584167,257.3664,6
2.54481069246928,-1.35113428036372,261.664,12
2.49789035320282,-1.34218521912893,262.1536,6
2.54142415523529,-0.957226604223251,226.1952,2
2.49315392971039,-0.937758535146713,226.1952,4
2.52673512346604,-0.5948325641015,249.1392,17
2.50030144055684,-0.183489819367727,232.6144,6
2.54759478569031,0.147967596848806,235.824,3
2.52305041253567,0.156470294110477,241.4952,16
2.50088568528493,0.572478284438451,247.5744,6
2.52788762251536,0.913452807399962,255.208533333333,18
2.49894265333811,1.3290585676829,264.2752,6
2.52824244234297,1.6666108502282,274.5024,18
2.59850949048996,-1.73031163215637,257.3664,8
2.59486068448713,-1.35811804956005,269.074683870968,31
2.59891864231655,-0.975353402750833,236.849828571429,7
2.59519241702172,-0.608528725562557,244.220903225807,31
2.6005893945694,-0.216810241341591,223.788,8
2.59741178635628,0.137722453763408,231.559741935484,31
2.61477077007294,0.539179593324661,245.8608,6
2.55677449703217,0.554015696048737,246.5952,2
2.59458622932434,0.899842260281245,248.6352,30
2.60245028138161,1.29669900238514,266.9952,8
2.61696147918701,1.64515566825867,261.58784,15
2.56768046106611,1.65456673077175,272.835428571429,14
2.71316075325012,-1.75577972616468,271.0752,7
2.66449725627899,-1.7477633357048,266.9952,2
2.69542638460795,-1.36317694187164,263.4592,15
2.70178217887878,-1.0008286178112,250.29984,10
2.69635979831219,-0.618024829775095,240.8016,16
2.70254185464647,-0.240878598557578,240.466133333333,9
2.69719395918005,0.139356978675898,215.6544,17
2.7018907599979,0.522658228874207,245.9968,9
2.69712320496054,0.891365443958956,240.6528,17
2.70340095625983,1.27368806468116,259.179733333333,9
2.69489944682402,1.63892106448903,264.7776,17
2.80305077632268,-1.7646803855896,266.2064,12
2.79794837878301,-1.35788434285384,261.973661538461,13
2.80634164810181,-1.01278652747472,254.7552,12
2.79662867387136,-0.615412309765816,248.9888,12
2.81400215625763,-0.250536389648914,238.4352,4
2.79932972788811,-0.249151693657041,239.5368,8
2.79847955703735,0.144153956323862,238.4352,8
2.80224006826227,0.512130721048875,245.363781818182,11
2.79619676416571,0.895199260928414,252.514909090909,11
2.80198234319687,1.26439489920934,256.7408,12
2.79281783103943,1.64058237274488,266.9952,12
2.9050776693556,-1.7593802412351,261.4464,18
2.87379352251689,-1.35129388173421,258.8352,3
2.91958923339844,-1.34778649806976,257.2032,5
2.90720312735614,-1.00746072741116,251.6352,17
2.89805179172092,-0.604223728179932,246.141866666667,9
2.90426311773412,-0.2452963389018,239.4336,17
2.86316448450089,0.146245960146189,235.824,4
2.91221611840384,0.152146107384137,235.824,7
2.90280551380581,0.515165762768851,244.863466666667,18
2.89288465181986,0.90556667248408,252.144,9
2.90607743514212,1.26818298038683,261.978947368421,19
2.86225422223409,1.64850103855133,266.9952,3
2.90870265165965,1.65652418136597,262.9152,6
2.95253992080689,-1.75176227092743,261.4464,1
3.00654614716768,-1.7369945757091,257.5194,32
2.99991789460182,-1.33790944516659,254.7552,8
3.00426432490349,-0.985645910724998,246.4677,32
2.99582345145089,-0.590029341833932,242.5152,7
3.00256637483835,-0.22576793236658,232.8915,32
3.00320300459862,0.167385965585709,235.824,8
3.00271475676334,0.531936401670629,239.869381818182,33
2.99301713705063,0.9206488057971,251.634,8
3.00561085343361,1.28599096089602,257.6214,32
2.99530282616615,1.67498284578323,267.5664,8
3.10113509496053,-1.70231888691584,258.5088,6
3.09635844230652,-1.324573802948,256.84416,5
3.07442402839661,-0.95825856924057,238.4352,4
3.13233002026876,-0.934286455313365,235.7152,3
3.09685258070628,-0.571469416220983,243.0864,6
3.10276668412345,-0.192471419061933,231.744,7
3.10039677619934,0.186062785983086,236.73792,5
3.05848050117493,0.548497974872589,235.824,1
3.10783513387044,0.564839134613673,235.144,6
3.09075956344604,0.94013729095459,248.064,5
3.13976621627808,0.951160073280334,248.064,1
3.10154298373631,1.31828704902104,250.372114285714,7
3.10123042265574,1.70056875546773,263.4864,6
3.20169574022293,-1.66686521470547,252.3888,8
3.20434186376374,-1.31322468971384,253.2864,29
3.20659399032593,-0.907826118171215,237.4152,8
3.18663198418087,-0.553722633255853,242.415466666667,18
3.22741198539734,-0.54832835495472,236.9664,12
3.18631086349487,-0.164648813009262,228.48,5
3.23760032653809,-0.148993362983068,227.664,3
3.20310149987539,0.204834174116453,236.41696,30
3.20635407311576,0.596419743129185,230.694857142857,7
3.20346351464589,0.962539440393448,246.63872,30
3.17704645792643,1.34544165929159,246.4864,3
3.22134894132614,1.36067354679108,246.432,4
3.20338031450907,1.72500038941701,261.18528,30
3.25652480125427,-1.65020263195038,250.3488,1
3.30998337268829,-1.63782100379467,253.8576,8
3.29456577802959,-1.30657163419222,249.2064,19
3.30838926633199,-0.879719065295325,241.608533333333,9
3.29424629211426,-0.542513781785965,233.31072,20
3.30745410919189,-0.131751523353159,228.276,8
3.29354947491696,0.213548748116744,230.919410526316,19
3.30227859814962,0.618748592005836,232.088533333333,9
3.29533358624107,0.973023894586061,246.474947368421,19
3.29881374041239,1.38079371717241,251.092266666667,9
3.29451032876968,1.73683245182037,258.9984,20
3.40305592797019,-1.62361889535731,252.485236363636,11
3.39558513347919,-1.30410313606262,247.009476923077,13
3.40615866184235,-0.863526099920273,233.24544,10
3.39730564753215,-0.538926149408023,229.2552,12
3.40389687364752,-0.116380703720179,222.768,11
3.39690058047955,0.215608001901553,226.1952,13
3.40554729374972,0.633790493011475,234.770618181818,11
3.39829172690709,0.976680924495061,242.0256,12
3.40557629411871,1.39913321625103,252.025309090909,11
3.4031031926473,1.73985300461451,252.2664,12
3.5028404712677,-1.61949827671051,240.67648,15
3.49648610750834,-1.30803842014737,245.1264,9
3.50327999889851,-0.861465077847242,217.5354,16
3.4967915058136,-0.544138777256012,228.9696,10
3.50448177754879,-0.113467451184988,204.8262,16
3.50143775939941,0.210656034946442,227.8272,10
3.50389192899068,0.637242297331492,228.62144,15
3.49448331197103,0.970317383607229,240.466133333333,9
3.50331463813782,1.40258514881134,246.76928,15
3.49772709608078,1.73325835168362,254.8776,8
3.60451614415204,-1.63315013161412,240.296888888889,27
3.59522441029549,-1.31532880663872,243.7392,8
3.60774357230575,-0.876432703600989,229.646577777778,27
3.5954829965319,-0.55503625529153,227.197714285714,7
3.60643162177159,-0.125835957435461,219.240369230769,26
3.60781390326364,0.197489542620523,224.446628571429,7
3.60575850256558,0.624780500757283,228.40684137931,29
3.64609408378601,0.949504792690277,230.2752,1
3.58616273743766,0.958682554108756,238.4352,7
3.60537390198026,1.39000918609755,238.143771428571,28
3.59140679240227,1.71748915314674,248.2476,8
3.68612653868539,-1.66018023661205,241.069714285714,14
3.65681481361389,-1.64729487895966,239.5776,6
3.69390463829041,-1.32753670215607,239.5776,6
3.68196899157304,-0.903745499941019,227.237169230769,26
3.69305777549744,-0.569708968911852,222.1152,7
3.70607013702393,-0.16220860183239,218.65536,5
3.66468227704366,-0.143209811051687,218.61184,15
3.69668745994568,0.184537816047668,221.2992,5
3.675883213679,0.604120224714279,229.6768,18
3.69593095779419,0.939911842346191,230.2752,6
3.72444772720337,1.34313154220581,242.1888,2
3.67067111239714,1.36842872114743,243.3408,17
3.70012099402291,1.6954071862357,248.600228571429,7
3.80461451742384,-1.71338873439365,235.842133333333,9
3.81789334960606,-1.34388426075811,237.271513043478,23
3.81900897026062,-0.959016573429108,224.7264,5
3.76727676391602,-0.940699100494385,224.7264,2
3.81657447598197,-0.591570352966135,223.4208,22
3.80294755101204,-0.201599171385169,217.2192,8
3.81536267201106,0.165062220146259,218.0352,24
3.82587393124898,0.545192420482635,224.7264,3
3.77730709314346,0.563039779663086,224.7264,4
3.81602248938187,0.917148818140445,234.660313043478,23
3.79391004358019,1.31511626073292,235.450971428571,14
3.81713279724121,1.66762566566467,245.015424,25
3.93807164827983,-1.75293266773224,232.56,3
3.88420836130778,-1.73945822318395,234.6544,6
3.89528743743896,-1.34795609474182,233.682816,25
3.90403348207474,-0.981400102376938,225.3384,8
3.89443614085515,-0.598355499406656,222.1764,24
3.90832710266113,-0.236244382336736,214.5264,8
3.89617718820987,0.15807236990203,216.814747826087,23
3.90101259946823,0.524572305381298,221.1564,8
3.89538524548213,0.909690022468567,231.336,24
3.90523397922516,1.28923545777798,230.3976,8
3.89606928825378,1.65827971437703,240.769669565217,23
4.0043967962265,-1.76232242584229,232.56,10
3.97024822235107,-1.35009407997131,227.3376,1
3.99913580601032,-1.34839129447937,227.3376,13
4.00234093666077,-0.997736746072769,221.2176,10
3.99465647765568,-0.599365992205484,220.354971428571,14
4.0031222237481,-0.25483853287167,210.6368,9
3.99741584914071,0.158264297459807,215.983542857143,14
4.00172200202942,0.506005132198334,212.33952,10
3.99779576914651,0.908176622220448,226.335085714286,14
4.00068686008453,1.2750963807106,227.7456,10
3.998033618927,1.65751248200734,235.9872,15
4.10357574316171,-1.76660037957705,222.667569230769,13
4.09308786392212,-1.34362758398056,225.8688,10
4.10406027521406,-1.00034961955888,215.680457142857,14
4.09982074390758,-0.594370413910259,212.857309090909,11
4.10174022402082,-0.259194199528013,205.771885714286,14
4.09807682037354,0.162753313779831,211.002763636364,11
4.1023462159293,0.500485741666385,209.618742857143,14
4.09902360222556,0.914097525856712,221.017309090909,11
4.10129866233239,1.273019020374,226.709907692308,13
4.09904599189758,1.66394510269165,230.6016,10
4.18897803624471,-1.75779452323914,211.43104,15
4.23841524124146,-1.74706019674029,220.32,7
4.19573513666789,-1.33757356802622,221.7888,9
4.20699969204989,-0.990223356268623,198.525381818182,22
4.19963610172272,-0.585649557411671,214.7712,8
4.17437330881755,-0.254150943623649,202.368,9
4.2248835961024,-0.243854918827613,183.6,12
4.20221781730652,0.171017518267035,207.8964,8
4.20457356316703,0.51219820408594,209.199085714286,21
4.20356214046478,0.923241898417473,221.5848,8
4.20375645678976,1.28178209325542,222.917008695652,23
4.19897478818893,1.67574153840542,226.6032,8
4.28780094146729,-1.73231208324432,220.32,25
4.30501910618373,-1.32985702582768,218.291657142857,7
4.28656085332235,-0.972880385816097,208.5696,24
4.29448835055033,-0.57713790734609,209.6576,6
4.28695755738478,-0.224315026631722,184.867938461539,26
4.29583080609639,0.179202035069466,206.0672,6
4.28361657949594,0.532633256453734,194.509292307692,26
4.3427095413208,0.553300619125366,191.76,1
4.2998575369517,0.932013481855392,217.1376,6
4.28701589504878,1.29774951934814,225.0188,24
4.29549026489258,1.68816419442495,225.8688,6
4.40836270650228,-1.68790586789449,218.96,6
4.42710568688133,-1.3196474313736,217.7088,11
4.40796875953674,-0.93401359518369,207.6992,6
4.41901071866353,-0.563317760825157,206.9376,12
4.39663052558899,-0.181757718324661,183.6,6
4.42217439015706,0.189073262612025,206.9376,15
4.40802971522013,0.578317016363144,193.6096,6
4.41944087635387,0.946513641964306,214.162909090909,11
4.44949817657471,0.950123488903046,213.6288,1
4.40438013076782,1.33147540092468,216.14208,5
4.41986509731838,1.70437373433794,221.7888,14
4.48783715565999,-1.66159743070602,216.24,6
4.54251527786255,-1.64611339569092,216.24,2
4.4946197611945,-1.31742710300854,214.503085714286,28
4.50357085466385,-0.906635746359825,192.3312,8
4.49360668248144,-0.557481913731016,203.42035862069,29
4.46821665763855,-0.155968718230724,180.6624,4
4.51939558982849,-0.141213405877352,184.7424,4
4.49253838402884,0.19298335111567,204.460457142857,28
4.49920095716204,0.608980510916029,204.303085714286,7
4.49225561959403,0.952161073684692,215.120914285714,28
4.45599842071533,1.34574627876282,209.5488,2
4.50718903541565,1.35957270860672,210.9088,6
4.49349403381348,1.71128854581288,218.291657142857,28
4.60263829761081,-1.63499081134796,203.202133333333,9
4.59906640648842,-1.31756038963795,211.8336,16
4.60212633344862,-0.883967955907186,200.264533333333,9
4.59450572729111,-0.557253997772932,204.2346,16
4.60293035507202,-0.121758476644754,194.79552,10
4.59313840866089,0.192925736308098,198.5056,15
4.60020446777344,0.632771122455597,204.42432,10
4.59321996569633,0.954080786556005,208.2126,16
4.60195719112049,1.37892344864932,213.940363636364,11
4.59497132020838,1.71231596610125,214.8096,17
4.70317095976609,-1.62225357385782,206.372676923077,13
4.69956822395325,-1.32457679510117,211.752,10
4.70447885073148,-0.871140658855438,204.401723076923,13
4.69293819774281,-0.562871911308982,201.017890909091,11
4.70386681189904,-0.108613170110262,197.3088,13
4.6944268544515,0.185850609093904,196.928,12
4.70663265081552,0.646199551912454,202.016492307692,13
4.70943484987531,0.946404380457742,209.5488,7
4.66212046146393,0.951037913560867,207.5904,4
4.70665419101715,1.39112564921379,211.6024,12
4.69585943222046,1.70584828203375,216.610909090909,11
4.80447469038122,-1.623098506647,209.2032,17
4.79641654756334,-1.33776846196916,207.173333333333,9
4.80628648557161,-0.873223072604129,201.852631578947,19
4.79382546742757,-0.577255533801185,197.3088,9
4.80380930620081,-0.109353551969809,193.6032,17
4.79901186625163,0.170957618289524,200.482133333333,9
4.80605382389492,0.644000526931551,196.728533333333,18
4.79170237647163,0.932594531112247,209.095466666667,9
4.80424735281203,1.39002969529894,209.186133333333,18
4.79394494162665,1.69169163703918,215.333333333333,9
4.93838236445472,-1.65377613192513,202.791542857143,42
4.89818865677406,-1.64070738184041,206.087834482759,29
4.90580070018768,-1.35869002342224,206.6112,4
4.8591582775116,-1.34879159927368,205.3056,2
4.9237628701615,-0.895363342272092,197.074060273973,73
4.89450979232788,-0.598853528499603,197.3088,7
4.92420362418806,-0.137148695407619,193.952856338028,71
4.92791962623596,0.13965817913413,197.3088,4
4.87028360366821,0.154858032862345,197.3088,3
4.92250229655833,0.619346067525338,198.086956521739,69
4.88975899560111,0.91126937525613,205.4688,7
4.92602490295063,1.36911848593842,209.012836363636,88
4.89495325088501,1.66842928954533,212.16,7
4.96067613779112,-1.62812870325044,204.816,43
4.99636992954072,-1.49744045734406,200.976914285714,21
4.99592873122957,-1.39311075210571,199.5392,72
4.95572559535503,-0.88738377392292,197.4057,32
4.98414707183838,-0.79709991812706,199.92,16
5.00123141493116,-0.694143625242369,199.109828571429,28
4.9927789774808,-0.628328213908456,193.012189090909,55
4.95764745154032,-0.120664329881348,189.184624390244,41
4.99471693947202,0.00289384360491697,196.065371428571,21
4.99606461592124,0.113091964379583,192.50934084507,71
4.9564309377928,0.625946707016713,191.512994594595,37
4.98030459880829,0.705120675265789,200.328,16
4.99988521062411,0.807338441793735,202.192246153846,26
4.99287710518673,0.878906425730935,203.330317241379,58
4.95623508252596,1.39440193301753,203.012210526316,19
4.98756948270296,1.50180378713106,200.486905263158,19
4.99613883972168,1.6225509707133,208.497792,75
4.95994663238525,1.65006279945373,209.5488,1


==> V2_Experiment_data/experiment_summary.csv <==
DenseRawRows,DenseCleanRows,ReferenceGridPoints,ExperimentalN,DenseBin_m,GridResolution_m,SensorOffset_lux,ell_x,ell_y,sigma_f,sigma_y,SigmaOdom_xx,SigmaOdom_yy,SigmaResid_xx,SigmaResid_yy,OdomLocalizationRMSE_m,RTSLocalizationRMSE_m,SensorOffsetMode,MetricVariance
18720,1400,41076,50,0.1,0.04,-1.52398317638979,1.43652143693624,1.34640572214837,24.6003710399375,5.53635012937263,0.00153859799274512,0.0128753740085233,0.000890760549352665,0.00197942461193002,0.434595289646876,0.115806921531136,reference_median,observation


==> V2_Experiment_data/experimental_training_data.csv <==
measurement_index_global,batch_id,mocap_x,mocap_y,odom_aligned_x,odom_aligned_y,rts_x,rts_y,delta_hat_x,delta_hat_y,odom_error_x,odom_error_y,rts_residual_x,rts_residual_y,sensor_reading_raw,sensor_reading_calibrated
1,1,-7.07831001281738,-1.68420970439911,-7.04767098019177,-1.69702034077588,-7.1226795767131,-1.60795690233128,-0.0750085965213252,0.0890634384445939,0.0306390326256096,-0.0128106363767688,0.0443695638957156,-0.076252802067825,231.0912,229.56721682361
2,1,-5.74357175827026,-1.68188977241516,-5.67613844861252,-1.74693999912283,-5.75146715939422,-1.6564339891726,-0.0753287107816973,0.0905060099502231,0.0674333096577424,-0.0650502267076651,0.00789540112395493,-0.0254557832425579,257.3664,255.84241682361
3,1,-4.41220474243164,-1.68827736377716,-4.30794425315618,-1.80769797803674,-4.39759969875103,-1.69148807541497,-0.0896554455948522,0.116209902621774,0.104260489275458,-0.119420614259578,-0.0146050436806062,0.00321071163780395,284.784,283.26001682361
4,1,-3.07779121398926,-1.68578064441681,-2.94923193763505,-1.84882510048828,-3.05756487467134,-1.69550137292416,-0.108332937036295,0.153323727564125,0.128559276354211,-0.163044456071473,-0.0202263393179156,0.00972072850734795,287.3952,285.87121682361
5,1,-1.74497973918915,-1.68664991855621,-1.59028959018059,-1.90111234439273,-1.73126443756935,-1.69596459222288,-0.140974847388754,0.205147752169851,0.154690149008555,-0.214462425836517,-0.0137153016198011,0.00931467366666605,235.824,234.30001682361
6,2,-0.407800376415253,-1.68123149871826,-0.22994735642427,-1.94644989317317,-0.352192067930917,-1.76276406524201,-0.122244711506647,0.183685827931162,0.177853019990983,-0.265218394454912,-0.0556083084843357,0.0815325665237501,238.4352,236.91121682361
7,2,0.921667397022247,-1.68768560886383,1.13149423756778,-2.00474663710461,0.992650227039936,-1.8030948541733,-0.138844010527839,0.201651782931307,0.209826840545528,-0.317061028240777,-0.0709828300176887,0.11540924530947,257.6928,256.16881682361
8,2,2.25444078445435,-1.68803989887238,2.4997075949956,-2.05290965932733,2.33196488244148,-1.80353060060589,-0.167742712554117,0.249379058721433,0.245266810541252,-0.364869760454952,-0.0775240979871348,0.115490701733519,277.7664,276.24241682361
9,2,3.58931255340576,-1.6867835521698,3.86525316799095,-2.10376069278209,3.65614502268071,-1.78270517828006,-0.209108145310239,0.321055514502035,0.275940614585183,-0.416977140612293,-0.066832469274944,0.095921626110258,228.48,226.95601682361
10,2,4.92280578613281,-1.68203973770142,5.22664773727048,-2.1498657000054,4.94033045813427,-1.70600924761896,-0.286317279136213,0.443856452386445,0.303841951137672,-0.467825962303987,-0.0175246720014588,0.0239695099175419,207.7536,206.22961682361
11,3,5.00286865234375,-0.929788827896118,5.32409496789331,-1.42098281847948,5.10635406141865,-1.0818782269278,-0.217740906474659,0.339104591551674,0.321226315549556,-0.491193990583359,-0.103485409074897,0.152089399031685,194.3712,192.84721682361
12,3,3.74361562728882,-0.863638758659363,4.06716277595824,-1.30939991161961,3.88903932318137,-1.02734605955627,-0.178123452776869,0.282053852063337,0.323547148669422,-0.445761152960246,-0.145423695892553,0.163707300896909,228.8064,227.28241682361
13,3,2.41054272651672,-0.86353200674057,2.6928802961397,-1.26311752240796,2.52627140806315,-1.00882851226832,-0.166608888076557,0.254289010139642,0.28233756962298,-0.399585515667393,-0.115728681546423,0.145296505527751,261.4464,259.92241682361
14,3,1.07763016223907,-0.866254031658173,1.33252621624435,-1.21611262804295,1.15081617822133,-0.953201871887199,-0.181710038023021,0.262910756155747,0.254896054005279,-0.349858596384773,-0.0731860159822582,0.0869478402290265,251.0016,249.47761682361
15,3,-0.254913449287415,-0.863980531692505,-0.038090124441549,-1.1674498658409,-0.252996688569297,-0.873706147316685,-0.214906564127748,0.293743718524211,0.216823324845866,-0.303469334148391,-0.00191676071811769,0.00972561562418028,227.664,226.14001682361
16,4,-1.58900284767151,-0.864199280738831,-1.40549470204569,-1.11651334000312,-1.54987323124639,-0.921835811864651,-0.144378529200698,0.194677528138471,0.183508145625815,-0.252314059264291,-0.0391296164251169,0.0576365311258203,238.7616,237.23761682361
17,4,-2.92309427261352,-0.868928551673889,-2.76567876092939,-1.0703772756123,-2.85859135108918,-0.939616503987068,-0.0929125901597923,0.130760771625232,0.157415511684137,-0.201448723938411,-0.0645029215243449,0.0706879523131785,266.9952,265.47121682361
18,4,-4.25624179840088,-0.864360570907593,-4.13219756643315,-1.01064210827194,-4.20181503370012,-0.925065101740305,-0.0696174672669683,0.0855770065316354,0.12404423196773,-0.146281537364347,-0.0544267647007617,0.0607045308327118,268.464,266.94001682361
19,4,-5.58879613876343,-0.865543603897095,-5.49342916431508,-0.954247279642964,-5.55137847430112,-0.89615465504179,-0.057949309986042,0.0580926246011731,0.0953669744483499,-0.0887036757458688,-0.0374176644623079,0.0306110511446956,238.4352,236.91121682361
20,4,-6.92331790924072,-0.866858422756195,-6.87194129969331,-0.893731786402576,-6.92467719488831,-0.863543439952514,-0.0527358951949983,0.0301883464500629,0.051376609547412,-0.0268733636463814,0.00135928564758636,-0.00331498280368148,213.6288,212.10481682361
21,5,-7.03092432022095,-0.0732225626707077,-6.96653981853372,-0.0818861719248991,-7.02299538794997,-0.0154132924310746,-0.0564555694162472,0.0664728794938245,0.0643845016872229,-0.00866360925419141,-0.00792893227097569,-0.0578092702396331,202.5312,201.00721682361
22,5,-5.7406816482544,0.0282321460545063,-5.64313356654032,-0.0169033151002938,-5.71645354994095,0.0830299453635251,-0.0733199834006291,0.0999332604638189,0.0975480817140744,-0.0451354611548,-0.0242280983134453,-0.0547977993090188,230.2752,228.75121682361
23,5,-4.41097164154053,0.00502970675006509,-4.29404764161188,-0.104997216649096,-4.39376689307511,0.0394982419899746,-0.0997192514632328,0.14449545863907,0.116923999928646,-0.110026923399161,-0.0172047484654128,-0.0344685352399095,250.6752,249.15121682361
24,5,-3.07711005210877,0.0207109153270721,-2.93749593295316,-0.15230440293112,-3.06580873594366,0.0419333051932387,-0.128312802990497,0.194237708124358,0.139614119155603,-0.173015318258192,-0.0113013161651061,-0.0212223898661665,250.6752,249.15121682361
25,5,-1.74507939815521,0.0109305530786514,-1.571795512613,-0.245253479884433,-1.73170894600887,0.00197765021810334,-0.159913433395873,0.247231130102536,0.173283885542216,-0.256184032963084,-0.0133704521463429,0.00895290286054809,216.8928,215.36881682361
26,6,-0.410664230585098,0.0140452142804861,-0.207742989161153,-0.314944141200837,-0.359940074911736,-0.0710942615479762,-0.152197085750582,0.243849879652861,0.202921241423945,-0.328989355481323,-0.0507241556733626,0.0851394758284623,223.584,222.06001682361
27,6,0.921998977661133,0.015490585938096,1.15097595245618,-0.388763288448896,0.979638349946774,-0.11396366569727,-0.17133760250941,0.274799622751626,0.228976974795051,-0.404253874386992,-0.0576393722856413,0.129454251635366,233.2128,231.68881682361
28,6,2.25731825828552,0.0180381685495377,2.52165664494762,-0.465222010895489,2.32721310724784,-0.112713216916831,-0.194443537699787,0.352508793978658,0.264338386662101,-0.483260179445027,-0.0698948489623139,0.130751385466369,243.6576,242.13361682361
29,6,3.58753156661987,0.00940592400729656,3.8794928708142,-0.557356743737332,3.64135897740027,-0.0955655041543537,-0.23813389341393,0.461791239582978,0.291961304194331,-0.566762667744629,-0.0538274107804009,0.10497142816165,198.7776,197.25361682361
30,6,4.92217206954956,0.0102270320057869,5.23770849289507,-0.634934052570444,4.93886715038192,-0.0221810531767341,-0.298841342513144,0.61275299939371,0.315536423345507,-0.645161084576231,-0.0166950808323634,0.032408085182521,195.84,194.31601682361
31,7,4.99858331680298,0.771455347537994,5.35759253166158,0.0886534544306541,5.10865307630886,0.545789250423682,-0.248939455352724,0.457135795993028,0.359009214858604,-0.68280189310734,-0.11006975950588,0.225666097114312,202.5312,201.00721682361
32,7,3.74295902252197,0.833948612213135,4.11500921293234,0.232997583359546,3.88962421359731,0.61345137754148,-0.225384999335029,0.380453794181934,0.372050190410369,-0.600951028853589,-0.146665191075341,0.220497234671655,235.4976,233.97361682361
33,7,2.41042470932007,0.836955010890961,2.75769344429094,0.321426805662328,2.53735841822957,0.655867132376522,-0.220335026061364,0.334440326714195,0.347268734970868,-0.515528205228633,-0.126933708909504,0.181087878514439,243.984,242.46001682361
34,7,1.07758188247681,0.842235028743744,1.39290354201414,0.412839923828867,1.15207351159498,0.727893635821125,-0.240830030419162,0.315053711992258,0.315321659537335,-0.429395104914877,-0.074491629118173,0.114341392922619,253.6128,252.08881682361
35,7,-0.257255256175995,0.830350279808044,0.0362790425659032,0.493408528899525,-0.251060113194899,0.82432845533359,-0.287339155760803,0.330919926434065,0.293534298741898,-0.336941750908519,-0.00619514298109547,0.00602182447445421,229.1328,227.60881682361
36,8,-1.59055197238922,0.83115541934967,-1.33408072730617,0.594597304431734,-1.54639952322746,0.7999919252668,-0.21231879592129,0.205394620835066,0.256471245083054,-0.236558114917937,-0.044152449161764,0.0311634940828703,241.3728,239.84881682361
37,8,-2.92155194282532,0.834340870380402,-2.69612929126263,0.693500982876604,-2.87255657706516,0.815519612400639,-0.176427285802538,0.122018629524036,0.225422651562691,-0.140839887503798,-0.048995365760153,0.0188212579797624,234.3552,232.83121682361
38,8,-4.25622272491455,0.831267535686493,-4.06201105012685,0.785159372015621,-4.2094856406443,0.825359180500578,-0.147474590517447,0.0401998084849569,0.194211674787699,-0.0461081636708716,-0.0467370842702515,0.0059083551859147,261.4464,259.92241682361
39,8,-5.58915758132935,0.836917102336884,-5.42865296506266,0.893007590648924,-5.56490958238961,0.850540823497134,-0.136256617326953,-0.0424667671517898,0.16050461626669,0.0560904883120401,-0.0242479989397371,-0.0136237211602503,236.9664,235.44241682361
40,8,-6.92277908325195,0.836427211761475,-6.78886037328637,0.992840510438355,-6.92657864094994,0.852651749549379,-0.137718267663579,-0.140188760888976,0.133918709965587,0.15641329867688,0.00379955769799167,-0.0162245377879047,210.6912,209.16721682361
41,9,-7.0294132232666,1.62681865692139,-6.85977845037532,1.81698513361923,-6.96364398618044,1.76736068622213,-0.10386553580512,-0.049624447397105,0.169634772891285,0.190166476697844,-0.0657692370861644,-0.140542029300739,217.3824,215.85841682361
42,9,-5.73832273483276,1.73171007633209,-5.53990998864014,1.83034981221986,-5.63979272953204,1.85659516291393,-0.0998827408919016,0.026245350694071,0.198412746192624,0.0986397358877689,-0.0985300053007219,-0.12488508658184,247.7376,246.21361682361
43,9,-4.41265201568604,1.70269525051117,-4.20217936825525,1.69396807414488,-4.32875948053136,1.78012607372003,-0.126580112276106,0.0861579995751491,0.210472647430782,-0.00872717636628706,-0.0838925351546758,-0.0774308232088621,280.3776,278.85361682361
44,9,-3.07307529449463,1.72720181941986,-2.83420629700986,1.60500966070896,-3.00679606101794,1.7509647665473,-0.172589764008076,0.145955105838337,0.238868997484768,-0.122192158710898,-0.066279233476692,-0.023762947127439,275.1552,273.63121682361
45,9,-1.7460697889328,1.70358228683472,-1.49660519019397,1.46989314901034,-1.73293454850239,1.69042567394108,-0.236329358308419,0.220532524930744,0.24946459873883,-0.233689137824378,-0.013135240430411,0.013156612893634,248.064,246.54001682361
46,10,-0.406179994344711,1.72914814949036,-0.11604194233413,1.37873074447673,-0.331384612599304,1.6454848745684,-0.215342670265174,0.266754130091664,0.290138052010581,-0.350417405013624,-0.0747953817454071,0.0836632749219599,239.904,238.38001682361
47,10,0.920527637004852,1.70446121692657,1.23499749589152,1.23799290620513,1.02452446551298,1.58216682854608,-0.210473030378539,0.344173922340952,0.31446985888667,-0.466468310721449,-0.103996828508131,0.122294388380497,262.9152,261.39121682361
48,10,2.26278758049011,1.72954046726227,2.60176154487712,1.14450374209377,2.37541372284946,1.59202665194216,-0.226347822027658,0.447522909848389,0.338973964387005,-0.585036725168502,-0.112626142359347,0.137513815320113,271.0752,269.55121682361
49,10,3.58782410621643,1.69886338710785,3.94252431894576,0.986990301599192,3.66474913096729,1.57806398820616,-0.277775187978466,0.591073686606973,0.354700212729328,-0.711873085508657,-0.0769250247508619,0.120799398901684,250.3488,248.82481682361
50,10,4.92719030380249,1.72719275951385,5.31007629043788,0.885533250464226,4.9505586772064,1.6840816083199,-0.359517613231477,0.798548357855674,0.382885986635392,-0.841659509049629,-0.0233683734039145,0.043111151193955,209.2224,207.69841682361


==> V2_Simulation_data/effective_noise.csv <==
X,noise_std,noise_nigp,noise_bagp
-4,0.0625,0.0633198486844885,0.0635099918981741
-3.91919191919192,0.0625,0.0639892887273427,0.0642524563164742
-3.83838383838384,0.0625,0.0648191396243507,0.0651481153312016
-3.75757575757576,0.0625,0.0657644173604933,0.0661448875092916
-3.67676767676768,0.0625,0.0667704972087341,0.0671822363126744
-3.5959595959596,0.0625,0.0677782020117152,0.0681969852469614
-3.51515151515152,0.0625,0.0687291495071907,0.0691291525080113
-3.43434343434343,0.0625,0.0695707033263072,0.0699270805242074
-3.35353535353535,0.0625,0.0702599741018072,0.0705512869406849
-3.27272727272727,0.0625,0.0707664961408483,0.0709766941407906
-3.19191919191919,0.0625,0.07107342375849,0.0711931569965569
-3.11111111111111,0.0625,0.0711773079123657,0.0712044536624609
-3.03030303030303,0.0625,0.0710866914224381,0.0710260908983929
-2.94949494949495,0.0625,0.0708198749807045,0.0706823789622229
-2.86868686868687,0.0625,0.0704022470798665,0.0702032463510032
-2.78787878787879,0.0625,0.0698635448108856,0.069621204144683
-2.70707070707071,0.0625,0.0692353365849245,0.0689687582085874
-2.62626262626263,0.0625,0.0685489155526382,0.068276434726141
-2.54545454545455,0.0625,0.0678336873121865,0.0675714580068645
-2.46464646464646,0.0625,0.0671160464520063,0.0668770195935388
-2.38383838383838,0.0625,0.0664186754609967,0.0662120152096638
-2.3030303030303,0.0625,0.0657601706368367,0.0655911026181699
-2.22222222222222,0.0625,0.0651548999967085,0.0650249433183526
-2.14141414141414,0.0625,0.0646130199335024,0.0645205239597133
-2.06060606060606,0.0625,0.0641406097051605,0.0640814972548955
-1.97979797979798,0.0625,0.0637399144596702,0.0637085251451555
-1.8989898989899,0.0625,0.063409708641952,0.0633996391123638
-1.81818181818182,0.0625,0.0631457960989555,0.0631506473574874
-1.73737373737374,0.0625,0.0629416498045266,0.0629556141559635
-1.65656565656566,0.0625,0.0627891672774715,0.0628074163062308
-1.57575757575758,0.0625,0.062679486749759,0.0626983532458651
-1.4949494949495,0.0625,0.0626037858507767,0.0626207621864932
-1.41414141414141,0.0625,0.0625539799715089,0.0625675785130309
-1.33333333333333,0.0625,0.0625232576201889,0.0625327918416627
-1.25252525252525,0.0625,0.0625064330044531,0.0625117794995451
-1.17171717171717,0.0625,0.0625001507890958,0.0625015431149517
-1.09090909090909,0.0625,0.0625030265068481,0.0625009146053205
-1.01010101010101,0.0625,0.0625158284185621,0.0625108164244263
-0.929292929292929,0.0625,0.0625417873726594,0.0625346423974989
-0.848484848484849,0.0625,0.0625870561865626,0.0625787648848637
-0.767676767676768,0.0625,0.0626612401338254,0.0626530808160564
-0.686868686868687,0.0625,0.0627778108384865,0.0627714072472518
-0.606060606060606,0.0625,0.0629541322065385,0.0629514600322966
-0.525252525252525,0.0625,0.0632108040088671,0.0632141310608463
-0.444444444444444,0.0625,0.0635700906172912,0.0635818441608564
-0.363636363636364,0.0625,0.0640533533322334,0.0640759213798077
-0.282828282828283,0.0625,0.0646776241137599,0.0647131096175488
-0.202020202020202,0.0625,0.0654517028884125,0.0655016593709035
-0.121212121212121,0.0625,0.0663723723267949,0.0664375553480671
-0.0404040404040404,0.0625,0.067421444845526,0.0675016149989473
0.0404040404040404,0.0625,0.0685643428862389,0.0686581522850807
0.121212121212121,0.0625,0.0697507487659302,0.0698557343444477
0.202020202020202,0.0625,0.070917561929215,0.0710302561710986
0.282828282828283,0.0625,0.0719940190200344,0.0721101735580836
0.363636363636364,0.0625,0.0729084384405304,0.0730233405802526
0.444444444444444,0.0625,0.0735957259086925,0.0737045750093657
0.525252525252525,0.0625,0.0740045903714602,0.074102892417191
0.606060606060606,0.0625,0.0741034135220669,0.0741873496233005
0.686868686868687,0.0625,0.0738838977757436,0.0739506261392988
0.767676767676768,0.0625,0.0733619553372641,0.0734098156137873
0.848484848484849,0.0625,0.0725757319328139,0.0726043339924982
0.929292929292929,0.0625,0.0715811019911657,0.071591295750645
1.01010101010101,0.0625,0.0704453460070001,0.0704390825978186
1.09090909090909,0.0625,0.0692399601571493,0.069220065643311
1.17171717171717,0.0625,0.0680336165388325,0.0680035064903452
1.25252525252525,0.0625,0.0668861881106204,0.0668495543726547
1.33333333333333,0.0625,0.0658445071261786,0.0658050074798428
1.41414141414141,0.0625,0.0649401956372836,0.0649011734615918
1.4949494949495,0.0625,0.0641895588892141,0.0641538141970915
1.57575757575758,0.0625,0.0635952312680425,0.0635648572885291
1.65656565656566,0.0625,0.0631490581026779,0.0631253494956186
1.73737373737374,0.0625,0.0628356092057898,0.0628190396250923
1.81818181818182,0.0625,0.0626357492933873,0.0626260081494951
1.8989898989899,0.0625,0.0625298112109935,0.0625258831853422
1.97979797979798,0.0625,0.0625000902112904,0.0625003575951639
2.06060606060606,0.0625,0.0625325568322919,0.0625349052542361
2.14141414141414,0.0625,0.0626178332863251,0.0626197464965799
2.22222222222222,0.0625,0.0627515681549693,0.0627502069554853
2.3030303030303,0.0625,0.0629343684403228,0.0629266410868961
2.38383838383838,0.0625,0.0631714156021462,0.0631540593984667
2.46464646464646,0.0625,0.0634718251594039,0.0634415280890807
2.54545454545455,0.0625,0.0638477363912809,0.0638013300459721
2.62626262626263,0.0625,0.0643130675158998,0.064247815721954
2.70707070707071,0.0625,0.0648818629970739,0.0647958536375376
2.78787878787879,0.0625,0.0655662020123738,0.0654588241654508
2.86868686868687,0.0625,0.0663737256938217,0.0662461844017129
2.94949494949495,0.0625,0.067304958184501,0.0671607509280214
3.03030303030303,0.0625,0.0683507167327477,0.0681959759199191
3.11111111111111,0.0625,0.0694899994260559,0.0693336002716821
3.19191919191919,0.0625,0.0706887787440406,0.0705421261167349
3.27272727272727,0.0625,0.0719000959865787,0.0717765380758226
3.35353535353535,0.0625,0.0730657392488253,0.072979607151947
3.43434343434343,0.0625,0.0741196039249116,0.0740849374123031
3.51515151515152,0.0625,0.0749926019240285,0.0750216826576051
3.5959595959596,0.0625,0.0756187375270388,0.0757206005415894
3.67676767676768,0.0625,0.0759417442154496,0.0761208660490197
3.75757575757576,0.0625,0.0759215179412783,0.0761768779837251
3.83838383838384,0.0625,0.0755395211640865,0.0758641989282227
3.91919191919192,0.0625,0.0748023880696597,0.0751837962065961
4,0.0625,0.0737431361943116,0.0741639057049142


==> V2_Simulation_data/gp_predictions.csv <==
X,y_true,mu_truegp,sigma_truegp,mu_standard,sigma_standard,mu_retrained,sigma_retrained,mu_dallaire,sigma_dallaire,mu_nigp,sigma_nigp,mu_full_bagp,sigma_full_bagp,mu_mean_bagp,sigma_mean_bagp,mu_neumann1_bagp,sigma_neumann1_bagp,mu_neumann2_bagp,sigma_neumann2_bagp
-4,0.756802495307928,0.736823919126073,0.213464807230106,0.770286194287938,0.292119924384711,0.706380296782249,0.201475101660349,0.775339325110351,0.290026437620941,0.759512309529012,0.297496797383702,0.69466496766162,0.297912497952801,0.707377539638831,0.292119924384711,0.693647898252512,0.298034667866199,0.694757673413487,0.297905197794003
-3.91919191919192,0.701570679571726,0.694351539310214,0.192332881351937,0.740506096708801,0.248844698918747,0.651436403613585,0.179745091749679,0.745332619956173,0.247407764853555,0.73233152490312,0.254179236135081,0.65249941261311,0.254640125139258,0.662194008379763,0.248844698918747,0.651760986113151,0.254728648678693,0.652566891645985,0.254635337722071
-3.83838383838384,0.641760137619388,0.645107996972025,0.177571603396672,0.70276053418626,0.212432992830324,0.591175790139517,0.166277800510854,0.707344575137813,0.211775357672914,0.697248285486794,0.217720214827534,0.602273245585472,0.218215631124935,0.608864701518097,0.212432992830324,0.601819747106321,0.218270998591036,0.602314877222273,0.218213211103103
-3.75757575757576,0.577761216574037,0.589680039694481,0.168493974219743,0.657523262303366,0.184867293379788,0.526516428757711,0.160282180872647,0.661841133200432,0.185080269860937,0.654660021218934,0.19012500451071,0.544708959678218,0.190630870142749,0.548199130812445,0.184867293379788,0.544538530068803,0.190660262269473,0.544724858108043,0.190630156434303
-3.67676767676768,0.509991598568247,0.528724368634829,0.163841573429507,0.605419854169174,0.167538549916445,0.458383620819704,0.159867942950802,0.609439707943201,0.168614622020056,0.605114710049048,0.172803838980539,0.480694887066678,0.173281893016882,0.481174610099292,0.167538549916445,0.48079736756898,0.173300695155565,0.480685918103546,0.173281638887483
-3.5959595959596,0.438893574786152,0.462944884011139,0.162122108450043,0.547204727498452,0.160257678098416,0.387674103874719,0.16272007775971,0.550887119082929,0.162045280165242,0.549291286580744,0.165592992371814,0.411253893686313,0.166002268076204,0.408901146824259,0.160257678098416,0.411611028818647,0.166030883668165,0.411221659365393,0.166000942786059
-3.51515151515152,0.3649311588972,0.393071621353892,0.161974318581419,0.483734005581111,0.160845446852708,0.315225275537519,0.166801537178172,0.487033392481445,0.163102874306001,0.487975907312749,0.16634735605924,0.337507002720016,0.166661970920811,0.332581210317674,0.160845446852708,0.338093006332657,0.166718216495138,0.337453793124511,0.166658350675238
-3.43434343434343,0.288587058720433,0.319842763292428,0.162382795155995,0.415935758969943,0.166037851944789,0.241791558768712,0.170674681580028,0.418802888502737,0.168540627743937,0.422035423574609,0.171820333229713,0.260633868871335,0.172035514040335,0.25346651691601,0.166037851944789,0.261416337758138,0.172129173654813,0.260562582419871,0.172029042077357
-3.35353535353535,0.210359525883385,0.243990768673215,0.162722062025904,0.344779283550638,0.172811643062992,0.168029362479302,0.173499819170006,0.347164328728748,0.175407863689517,0.352389524678448,0.178969892444583,0.181832197343065,0.17909462725114,0.172814142839135,0.172811643062992,0.182773336245311,0.179227399367423,0.181746232613438,0.179085355416834
-3.27272727272727,0.130759104035975,0.16623321239767,0.162699056030444,0.271245054954922,0.179037233055352,0.094491381401664,0.17490787911567,0.273101282475611,0.181641710016999,0.27998301451436,0.185620907457833,0.102278228838708,0.185669075145865,0.091844286705509,0.179037233055352,0.103336331581546,0.185836968014827,0.102181352731181,0.185657450034189
-3.19191919191919,0.0503052968418272,0.087268415116845,0.162260077757099,0.196296860913757,0.183485048493956,0.0216301873376014,0.174862354986545,0.197584551038998,0.186054301151734,0.205759576046048,0.190489216300636,0.0230902918987238,0.19047476864204,0.0117018523951608,0.183485048493956,0.0242214071541441,0.190670273703488,0.0229864904255914,0.190461457664398
-3.11111111111111,-0.0304768225069864,0.00777541045794465,0.161497589153059,0.120857365288694,0.185610055860035,-0.0501897419515961,0.17354540928684,0.12154766154334,0.188121493222522,0.130638171310049,0.192977222362105,-0.0547028338934251,0.192912546761841,-0.066576278910602,0.185610055860035,-0.053543135878624,0.193126091756328,-0.0548095147774893,0.192898326831647
-3.03030303030303,-0.111060038124129,-0.0715826979053436,0.160570731122472,0.0457880236109787,0.185339913628957,-0.120673157219509,0.171269545866234,0.0458663753683504,0.187779307260924,0.0554929402334284,0.192966968246333,-0.130187374339577,0.19286267919032,-0.14208684681521,0.185339913628957,-0.129042224800797,0.193083648967459,-0.13029298976902,0.192848359417272
-2.94949494949495,-0.190918432247258,-0.150153343453218,0.159644296523444,-0.0281261183850143,0.182916985466468,-0.189570554648884,0.168408522147062,-0.0286572423868587,0.185272499214022,-0.0188628721402645,0.190664461318519,-0.202582925911801,0.190529656012878,-0.214077758139861,0.182916985466468,-0.201492462558975,0.190747255908488,-0.202683786726096,0.190516012503226
-2.86868686868687,-0.269530817584205,-0.227288693008383,0.158847935642832,-0.100186617767083,0.178786516467792,-0.256652721380616,0.165342083934888,-0.101306022093409,0.181047202909765,-0.0916887809680456,0.186489578980713,-0.271253323690842,0.186332183442449,-0.281957226310583,0.178786516467792,-0.270253165295436,0.186536280643336,-0.271346136701556,0.186319896987494
-2.78787878787879,-0.346384138786255,-0.302341155704442,0.158255749747482,-0.169787078924601,0.17351544795276,-0.321686145458089,0.162411894912387,-0.171454345577665,0.17567266686023,-0.16232487382338,0.180996746510558,-0.335710113725151,0.180823837173614,-0.345294714962011,0.17351544795276,-0.334830081820212,0.181005813016882,-0.335792100551254,0.180813432998582
-2.70707070707071,-0.420976820849164,-0.374661835962775,0.157884208069764,-0.236414438584807,0.167729748665761,-0.384412052136304,0.159888604908121,-0.2385707546735,0.169780240877444,-0.230196008658637,0.174814312600282,-0.395609200853704,0.174632382585052,-0.403814417298887,0.167729748665761,-0.394872350949863,0.174785958065491,-0.395678189542119,0.174624176806572
-2.62626262626263,-0.492822042588923,-0.44360327607325,0.157703742471096,-0.299646923136487,0.162061542273503,-0.444531489145433,0.157951514964879,-0.302217237448631,0.164010827257825,-0.294813045686178,0.168593490695295,-0.450741635907098,0.168408640111242,-0.457382434974708,0.162061542273503,-0.450163641597558,0.168530575064284,-0.450796121213859,0.168402701937115
-2.54545454545455,-0.561450913828304,-0.508527373835401,0.157657625823476,-0.35914964621969,0.157099503156656,-0.501698301843838,0.156682196977692,-0.36204604929669,0.158964068627664,-0.355771877583388,0.162959378647491,-0.50101979292372,0.162777392386141,-0.505989131637277,0.157099503156656,-0.500608704668018,0.162867898442725,-0.501058963029765,0.162773534539565
-2.46464646464646,-0.626415535558586,-0.568818763960185,0.157681710925525,-0.414668834942045,0.153338668343302,-0.555521062545894,0.156071680491885,-0.417794952494746,0.155145450505789,-0.412751037927093,0.158458651300901,-0.546460348600913,0.158284917760942,-0.54972830606238,0.153338668343302,-0.546216726391511,0.158347588292147,-0.5464840780396,0.1582827279188
-2.38383838383838,-0.687291923104669,-0.623903273041319,0.15772020489139,-0.466025581091953,0.151130877347625,-0.605574114466718,0.156038292709697,-0.469281681556488,0.152913220884309,-0.465508586027578,0.155503553666562,-0.587165506099868,0.155342805912642,-0.588774850990501,0.151130877347625,-0.587082903240357,0.155383911524488,-0.587174316638766,0.155341724839745
-2.3030303030303,-0.743682773215836,-0.673270363347202,0.157735034586031,-0.513109824766568,0.15064406009592,-0.651416942241744,0.15645135307207,-0.516398276865198,0.152434825503423,-0.513878801648757,0.154320348378809,-0.623303809849838,0.154176289685083,-0.623362443715351,0.15064406009592,-0.623369565250143,0.154203474362455,-0.623298802860488,0.154175724771636
-2.22222222222222,-0.795220057023049,-0.716497842795006,0.157708593689739,-0.555875017768161,0.151843025935915,-0.692620177728379,0.157155684042499,-0.559105699316902,0.153667130368196,-0.557768999006475,0.154917878093001,-0.655091695415502,0.154792845017199,-0.653762573733344,0.151843025935915,-0.655287975482278,0.154813544216559,-0.655074460761599,0.154792287666873
-2.14141414141414,-0.841567421940106,-0.753276608383459,0.157641207600222,-0.594333616412953,0.154500766444615,-0.728795780548879,0.157993206132027,-0.597428874694009,0.156369995687353,-0.597156516146995,0.157090524954757,-0.682776636887719,0.156985355052833,-0.680265882851984,0.154500766444615,-0.68308165629691,0.157005446518053,-0.68274914447049,0.156984462931185
-2.06060606060606,-0.882422386832927,-0.783432870684083,0.157545396433332,-0.628553255473818,0.158238293969872,-0.759628376629376,0.158819806660785,-0.631452052492818,0.160150133336886,-0.632085686880914,0.160457382823549,-0.706622428428644,0.160371553029596,-0.703166413049645,0.158238293969872,-0.707011772469247,0.160394652475101,-0.706586909187206,0.160370173855057
-1.97979797979798,-0.917518316130412,-0.80694522494497,0.157439094701737,-0.658653194132988,0.162581036188521,-0.784904456177012,0.159517255137862,-0.661314134048044,0.164521362676351,-0.662664391051799,0.16452494217392,-0.726896804288435,0.164456905811967,-0.722748969374062,0.162581036188521,-0.727344774293274,0.164484388304895,-0.726855627638526,0.164455047687627
-1.8989898989899,-0.946626159993062,-0.823954116148318,0.15733960675318,-0.684800434091499,0.167017948002386,-0.804536162271007,0.160000751316645,-0.687203459188799,0.168966053381277,-0.689059634105893,0.168755297355276,-0.743861299490639,0.168702881414844,-0.739279450446385,0.167017948002386,-0.744342206923609,0.168734404924535,-0.743816853911015,0.16870065451353
-1.81818181818182,-0.969555949182324,-0.834761692373946,0.157259440468342,-0.707204814487085,0.171054619184359,-0.818576751141052,0.160222819920326,-0.709351462151988,0.172988756405461,-0.711491550331176,0.172627088809022,-0.757763013245653,0.172587840265514,-0.752997713544484,0.171054619184359,-0.758252356701376,0.172622048132225,-0.757717596035506,0.172585396485561
-1.73737373737374,-0.986158034874566,-0.839820728160702,0.157204448664401,-0.726112402392555,0.174257815325235,-0.827225453643809,0.160174027374177,-0.728024628981859,0.17615992770613,-0.730225267445709,0.17568478991763,-0.768827782654705,0.175656224927945,-0.764112351683874,0.174257815325235,-0.769303254424135,0.175691378768524,-0.768783503864906,0.175653712343273
-1.65656565656566,-0.99632406532817,-0.83971217713955,0.157174076362274,-0.741796623380566,0.176292218711017,-0.830820363735367,0.159880697945653,-0.743514311623218,0.178151154946013,-0.745560213739759,0.177577305804155,-0.777254218612909,0.177557066054645,-0.772796681988763,0.176292218711017,-0.777696502420815,0.177591489968494,-0.777212922896197,0.177554603764307
-1.57575757575758,-0.999987693029609,-0.835111909410096,0.157163080951506,-0.754546803197293,0.176950494037081,-0.829819048126465,0.159399646473824,-0.756124168094728,0.178763510179578,-0.757816681401286,0.178088083806397,-0.783208100577099,0.178074025983417,-0.7791852804936,0.176950494037081,-0.783601438323801,0.17810634584928,-0.78317130931641,0.178071697469257
-1.4949494949495,-0.997125007703424,-0.826748216729071,0.157163916029176,-0.764654096546185,0.17617659019993,-0.824767717508815,0.158810010869789,-0.766155282460193,0.177949226582408,-0.767319759077709,0.177157728066169,-0.786816762032793,0.177147974536371,-0.783370538073353,0.17617659019993,-0.787149283583624,0.17717719352669,-0.786785636703044,0.177145834094152
-1.41414141414141,-0.987754692360084,-0.815352632493584,0.157169030365091,-0.772395130507018,0.174080446642052,-0.816260919361912,0.158202568835299,-0.773889343108494,0.175824995154099,-0.774381082828491,0.174898032802109,-0.78816330379492,0.17489100595523,-0.785398933775026,0.174080446642052,-0.788427128867109,0.174916480755523,-0.788138630193495,0.174889091587608
-1.33333333333333,-0.971937901363313,-0.801607419593211,0.157172556700911,-0.778014050265691,0.170940296109294,-0.804894700478465,0.157667403129747,-0.779570587827909,0.17267312336661,-0.779279191746069,0.171593987024959,-0.787280719489132,0.171588442745406,-0.78526699482782,0.170940296109294,-0.787471853491873,0.171609829882467,-0.787262911320032,0.171586788667517
-1.25252525252525,-0.949777861312654,-0.786093643317085,0.157171153394454,-0.781703983504747,0.167186591272605,-0.791216948371458,0.157281311375763,-0.783387522106419,0.168924647859033,-0.782239575336511,0.16768775582687,-0.784146273662579,0.16768282430892,-0.782917200982053,0.167186591272605,-0.784264329220466,0.167700060950649,-0.784135393042279,0.167681466305364
-1.17171717171717,-0.921419197346081,-0.769244002866243,0.157164027748312,-0.783589198905244,0.163359947842328,-0.775679077454906,0.15709674731542,-0.785455647733716,0.165116970088136,-0.783415729110877,0.163736583969875,-0.778676703728844,0.16373181662425,-0.778234356940808,0.163359947842328,-0.778724486134996,0.163745184209601,-0.778672495536667,0.163730784317359
-1.09090909090909,-0.887046989259456,-0.75130450317891,0.157152356110947,-0.783709391598552,0.160036868641092,-0.758593327085233,0.157134121999843,-0.785802572466047,0.161820110138857,-0.782872663434433,0.160337528720594,-0.770724990577501,0.160332936505287,-0.771043165320165,0.160036868641092,-0.770707988469339,0.160343220206894,-0.770726927211649,0.160332229610481
-1.01010101010101,-0.846885563602983,-0.73230859831272,0.15713840084775,-0.782007561241507,0.157725609125414,-0.740099664139418,0.157378862272249,-0.78435688731158,0.159534255609105,-0.780574318111341,0.158020492113319,-0.760079533212981,0.158016547049636,-0.76110785475238,0.157725609125414,-0.760005355525764,0.158025244625815,-0.760086866222847,0.158016099470347
-0.929292929292929,-0.801197029637903,-0.712066650207781,0.157124615990571,-0.778322845518374,0.156752265651093,-0.720145646261717,0.157783781530816,-0.780942085927599,0.158578509056336,-0.776376212133163,0.157129657033685,-0.746466552832966,0.15712722810539,-0.748134733521995,0.156752265651093,-0.74634435000018,0.157136699014319,-0.746478368045977,0.157126873009784
-0.848484848484849,-0.750279568708354,-0.690172475106738,0.157112958694054,-0.772389435046141,0.157175523251167,-0.698481649542733,0.158276319013857,-0.775276562809683,0.159008192261306,-0.770024407349718,0.157733521788651,-0.729556434336463,0.157733741875187,-0.731778439780164,0.157175523251167,-0.729396336396317,0.1577471749357,-0.729571707435402,0.157733196134109
-0.767676767676768,-0.694465488192632,-0.666027474385945,0.157104517242046,-0.763842339458952,0.158768339895317,-0.674672671609787,0.158769376706837,-0.766980377551925,0.160597493601166,-0.76116150145743,0.159604481149915,-0.708974492616423,0.159608582220633,-0.711652448303289,0.158768339895317,-0.708787090086584,0.159629733047237,-0.708992142594164,0.159607462556331
-0.686868686868687,-0.634119052734524,-0.638881468084615,0.157099461169238,-0.752230324979057,0.161076690317429,-0.648126585974424,0.159174051894512,-0.755589036438522,0.162896999340237,-0.749339915372413,0.162279271216552,-0.684316342321643,0.162288444348107,-0.687344086154557,0.161076690317429,-0.684112228190563,0.162321203441039,-0.684335280785497,0.162286312932018
-0.606060606060606,-0.569634106908966,-0.607887981411527,0.157097239422399,-0.737035836274162,0.163528859001481,-0.618137358192812,0.159412545373606,-0.740574053534991,0.165340519132258,-0.734042237013434,0.16517234369559,-0.655167677829182,0.165187659062225,-0.658433931071874,0.163528859001481,-0.654957061512559,0.165235564822042,-0.655186852691077,0.165184085344436
-0.525252525252525,-0.501431504837423,-0.572170492958428,0.15709691071018,-0.717701190975576,0.165553406373663,-0.583940455409257,0.159429763051257,-0.721369550371529,0.167360806275465,-0.714707867479436,0.167697861322611,-0.621127867042839,0.167720244457892,-0.624519050541546,0.165553406373663,-0.62092026429645,0.16778602900708,-0.621146299667403,0.167714869748946
-0.444444444444444,-0.429956363528356,-0.530895146657523,0.157097486691555,-0.693659837173421,0.166675330391141,-0.544776598645199,0.159202412764006,-0.697403677381395,0.168484538471261,-0.690764728225663,0.169368445375746,-0.581836364821269,0.169398682099076,-0.585239124791134,0.166675330391141,-0.581640361866808,0.169483887823241,-0.581853180176124,0.169391279159802
-0.363636363636364,-0.355675157868532,-0.483344748836693,0.157098194825579,-0.66437103410588,0.166580255969839,-0.499959216520021,0.158744585367945,-0.668133231003025,0.168396397318627,-0.661664369073974,0.169860470532035,-0.537000596921988,0.169899210514624,-0.54030412313516,0.166580255969839,-0.536823682736241,0.170003892010243,-0.537015046661116,0.169889734718889
-0.282828282828283,-0.279072676224434,-0.428988582692014,0.15709861028495,-0.629355990393563,0.165149946515577,-0.448940530661686,0.158108881720009,-0.633079532275831,0.166975169828282,-0.62691850154986,0.169049666889952,-0.486423688584356,0.169097403050766,-0.489521907699102,0.165149946515577,-0.486272146548349,0.169219938012988,-0.486435167287399,0.16908603191037
-0.202020202020202,-0.200648856522685,-0.367542709150239,0.157098651687938,-0.588233300429028,0.162476152864716,-0.391371177384258,0.157382216868436,-0.591863452406651,0.164308532099895,-0.586134796878882,0.167024295408581,-0.43003024300887,0.167081303330389,-0.43282395326355,0.162476152864716,-0.429909091867559,0.1672183613447,-0.430038297999404,0.167068458239272
-0.121212121212121,-0.120915523458493,-0.299015984475033,0.157098472635066,-0.540751475176501,0.15885744206446,-0.327148654059426,0.156675708773046,-0.544237434603027,0.160690934802047,-0.539049749549932,0.164080388555045,-0.367888335539792,0.164146616112571,-0.370287319924898,0.15885744206446,-0.367801309697595,0.164293363108931,-0.36789267082582,0.164132955510848
-0.0404040404040404,-0.04039304812636,-0.223737974747068,0.157098303514673,-0.486816474031091,0.154778547881899,-0.256450644512056,0.156108775199605,-0.490112474565798,0.156604010440419,-0.485556520772849,0.160698270014914,-0.300225990611035,0.160773178805605,-0.302151108826363,0.154778547881899,-0.300175550893665,0.160923814398342,-0.3002264655488,0.160759547171301
0.0404040404040404,0.04039304812636,-0.14236621648418,0.157098303514672,-0.426512402780629,0.150865936813138,-0.179750366401588,0.1557888391999,-0.429578277928875,0.152673107787272,-0.425725934854572,0.157494133616308,-0.227440650382743,0.157576520319885,-0.228825870778497,0.150865936813138,-0.227428018181288,0.15772522737706,-0.22743727368043,0.157563836378432
0.121212121212121,0.120915523458493,-0.0558717649104946,0.157098472635067,-0.360113931045597,0.147809737470921,-0.0978124088692937,0.15578969378478,-0.36291519429169,0.149589956916224,-0.359819187966355,0.155138209440685,-0.150100514804556,0.155226080307264,-0.150894811396318,0.147809737470921,-0.150125724618799,0.155368357507697,-0.150093434474726,0.155215159112257
0.202020202020202,0.200648856522685,0.0344964289125562,0.157098651687939,-0.288089473171666,0.146247540441819,-0.0116689853187423,0.156132987365316,-0.29059700770186,0.147996657726867,-0.288291316079868,0.154238039284724,-0.0689371100641019,0.154328650694727,-0.0691061212799158,0.146247540441819,-0.0689990775389704,0.154462757726686,-0.0689265999185938,0.154319986934451
0.282828282828283,0.279072676224434,0.127266189272678,0.157098610284953,-0.211094734538774,0.146626528907926,0.0774220018434967,0.156777604468387,-0.213284208904453,0.148346975714733,-0.211785023017976,0.155206042020178,0.0151710057641675,0.155296193279727,0.0156436770778316,0.146626528907926,0.0150744014435746,0.155424152792129,0.0151845624946556,0.155289779475241
0.363636363636364,0.355675157868532,0.220812274115958,0.157098194825579,-0.129956811423345,0.149089475178661,0.168034317069398,0.157620372893924,-0.131807947507666,0.150790262548806,-0.131115052240164,0.158155278608446,0.10122290325904,0.158241810088512,0.102334872606072,0.149089475178661,0.101094722483409,0.158369370816878,0.101239032601097,0.158237082331954
0.444444444444444,0.429956363528356,0.313437278564411,0.157097486691561,-0.0456496064493276,0.153437451748216,0.258642239397693,0.158508822277367,-0.0471454232359071,0.155131552000782,-0.047243857402725,0.162869516652409,0.188127230757139,0.16294981245718,0.189857110786019,0.153437451748216,0.187971361341273,0.163085210437404,0.188145388380705,0.162945766467336
0.525252525252525,0.501431504837423,0.403457712964434,0.157096910710186,0.0407381553889258,0.159186079839923,0.347696111824652,0.159263760763735,0.0396120129298487,0.160886130968897,0.0387501513245066,0.168859021527535,0.274739843691831,0.168931303441582,0.277047707859012,0.159186079839923,0.274560872664743,0.169083295168945,0.274759436409277,0.168926732059311
0.606060606060606,0.569634106908966,0.489289274446824,0.157097239422395,0.128040587308191,0.165680484797397,0.433699306320844,0.159707425082173,0.127296347996798,0.167394735208333,0.125710069736017,0.175469142221573,0.359905066454448,0.17553248966926,0.362733650434204,0.165680484797397,0.359708135564217,0.175708411065721,0.359925474226637,0.175526241292021
0.686868686868687,0.634119052734524,0.569525372280685,0.157099461169239,0.215055929726681,0.172215182545011,0.51528122476943,0.159692400580525,0.214703967450346,0.173945240324923,0.212441627925454,0.181993966910856,0.442498226352372,0.182048148927465,0.445774875692323,0.172215182545011,0.442288872074261,0.182252528900914,0.442518824195836,0.182039327778792
0.767676767676768,0.694465488192632,0.643003457576194,0.157104517242049,0.300589225481278,0.178125060935127,0.591261268681173,0.159127065236692,0.300638076633267,0.179865910119557,0.297755744350551,0.187764891997463,0.521466940085029,0.187810138233125,0.525106263703312,0.178125060935127,0.521250920224273,0.188044008872461,0.521487119290185,0.187798219236613
0.848484848484849,0.750279568708354,0.708854608872143,0.157112958694054,0.383494085997426,0.182841790679004,0.660699401779781,0.157994265248317,0.383950219206518,0.184583646660914,0.38051020871581,0.192208185764025,0.595868643810292,0.192244982303519,0.599775783739694,0.182841790679004,0.595651754199629,0.19250578597299,0.595887831915972,0.192229849385341
0.929292929292929,0.801197029637903,0.766533066198225,0.157124615990568,0.462711340795124,0.185924879090855,0.722929942611117,0.156360716499722,0.463578713372697,0.187656097085813,0.459648280924307,0.194878869438565,0.664902042489571,0.194907812338951,0.668976424989913,0.185924879090855,0.664689928618686,0.195189741756017,0.664919721514549,0.194889740346636
1.01010101010101,0.846885563602983,0.815823890171182,0.157138400847747,0.537302581763447,0.187078383604387,0.777576478191577,0.154375105714672,0.538582040135652,0.188788635201785,0.534232209779603,0.195480367460984,0.727930504282287,0.195502075365231,0.732069899851921,0.187078383604387,0.72772847380805,0.195796704214748,0.72794622678726,0.195481673962381
1.09090909090909,0.887046989259456,0.856828533868628,0.157152356110942,0.606476946548007,0.186160672242237,0.82454718600355,0.152253339279914,0.608165543701878,0.187843742701264,0.603470006842822,0.19387657452874,0.784495920511557,0.193891650409545,0.788600613506541,0.186160672242237,0.784308763366323,0.194188749314577,0.784509323149179,0.193869783489496
1.17171717171717,0.921419197346081,0.889929728822773,0.157164027748307,0.66960990801454,0.183190557353439,0.864011282707019,0.150250505471623,0.671700218782355,0.18484627542801,0.666734234064219,0.190099538908392,0.834322159322551,0.190108569814429,0.838299013976533,0.183190557353439,0.834153982488693,0.19039703247941,0.834332973621156,0.190086260048762
1.25252525252525,0.949777861312654,0.915738578690993,0.15717115339445,0.726253320191673,0.178350120946605,0.896358675425112,0.148621605760171,0.72873283489119,0.17998507710376,0.723572049715486,0.184353269945486,0.877307920884791,0.184356855108789,0.881074130586313,0.178350120946605,0.87716200480725,0.184625682292047,0.877315981094933,0.18433518052138
1.33333333333333,0.971937901363313,0.93502801212843,0.157172556700906,0.776136483853753,0.171982379872452,0.922146074817492,0.147577128851534,0.778987152958181,0.173609214895694,0.773706274046843,0.177012103068695,0.913509507071121,0.177010901012732,0.916995827770781,0.171982379872452,0.91338819014771,0.177250209124357,0.913514754976055,0.176990888429045
1.41414141414141,0.987754692360084,0.948657677110329,0.157169030365093,0.81915850502568,0.164579946275841,0.942033753236059,0.147243755925881,0.822356493328012,0.166215122472594,0.817027751556191,0.168609942094091,0.943114699492213,0.168604724239647,0.946267995010646,0.164579946275841,0.94301929615823,0.168806757539336,0.943117186139013,0.168587243105556
1.4949494949495,0.997125007703424,0.957495896484541,0.157163916029172,0.855372696848864,0.156758560755762,0.956717732557946,0.147641952664259,0.858888386652853,0.158418730055535,0.853579769766997,0.159813961592623,0.966409548009341,0.159805651590198,0.969194512823408,0.156758560755762,0.966340304687316,0.159965765535899,0.966409432355249,0.159791312198568
1.57575757575758,0.999987693029609,0.962344414858411,0.1571630809515,0.884964192594915,0.149207346610702,0.966862427294407,0.148688314170588,0.88876245376085,0.150904831942927,0.883535717288357,0.151373366532727,0.983740363372893,0.151363031357184,0.986140334488055,0.149207346610702,0.983696455071873,0.151480546951367,0.98373790786423,0.151352096660473
1.65656565656566,0.99632406532817,0.963871350108695,0.157174076362267,0.90822227330861,0.14260875462663,0.97303863993313,0.150222056039284,0.912262995585794,0.144347363083384,0.907171503957829,0.144033727023081,0.995473546325654,0.144022475453208,0.997490366940329,0.14260875462663,0.995453115033116,0.144101153975993,0.995469109440296,0.144014807775493
1.73737373737374,0.986158034874566,0.962557052318044,0.157204448664397,0.925509151862026,0.137531208019406,0.975671325905685,0.152046560905,0.929748013878455,0.139304346525839,0.924834506496775,0.138417542460204,1.00195604595693,0.138406300723186,1.00360899641359,0.137531208019406,1.00195628025318,0.138454018161911,1.00195007175515,0.138401378950282
1.81818181818182,0.969555949182324,0.958656532216941,0.157259440468333,0.93722708709451,0.134319779990348,0.975000759567054,0.15397302571436,0.941616518447012,0.136112713830497,0.936910934690945,0.134898005321232,1.0034792096074,0.134887202642337,1.00480307225824,0.134319779990348,1.00349646322199,0.134914461188107,1.00347221436017,0.134884241243241
1.8989898989899,0.946626159993062,0.952180837782398,0.157339606753176,0.943785725047761,0.13303288776438,0.971059706129425,0.155854900952639,0.948276004563693,0.134829015770761,0.943793533118627,0.133522772450409,1.00024856629264,0.133512060003561,1.00129093729435,0.13303288776438,1.00027851168009,0.133529518480646,1.00024112230134,0.133510215707724
1.97979797979798,0.917518316130412,0.942898335441831,0.157439094701732,0.945571483455091,0.133467223520175,0.963668019326456,0.157606470104881,0.950111908806699,0.135255361520028,0.945851446201373,0.134040766117981,0.992361690293211,0.134028923042707,0.993179690340413,0.133467223520175,0.992399501787397,0.13404488667884,0.992354407088621,0.134027509208196
2.06060606060606,0.882422386832927,0.930355402792141,0.157545396433325,0.942920620747454,0.135267759748442,0.952444831322797,0.159203763379467,0.947460682554351,0.137046442773303,0.943403890276594,0.136029869498113,0.979795748794519,0.136014966675905,0.980452314348845,0.135267759748442,0.979836308556492,0.136033948229586,0.979789252009306,0.136013577637837
2.14141414141414,0.841567421940106,0.913914672581158,0.157641207600219,0.936097376704386,0.138070759331661,0.936837272313847,0.16066981599503,0.940587873840204,0.139847601698814,0.936699010923228,0.139062644417194,0.962405685397183,0.139042422771768,0.962965640689588,0.138070759331661,0.962443804244179,0.139065227371021,0.96240059374467,0.139040925608258
2.22222222222222,0.795220057023049,0.892807782097718,0.157708593689727,0.925278256661714,0.141618379554025,0.916163539257543,0.16204914230594,0.929672297930947,0.143405382468982,0.925898975986511,0.142837451989091,0.939933275793723,0.142809829345613,0.940459393111344,0.141618379554025,0.939963920131819,0.142834839612971,0.939930176749182,0.142808250158316
2.3030303030303,0.743682773215836,0.866198659143264,0.157735034586022,0.910543174965026,0.14580991416402,0.889667201368356,0.163378398262297,0.914797024435799,0.147617098364543,0.911071985854211,0.147236681828098,0.912026562940462,0.147200314611923,0.912575814498685,0.14580991416402,0.912045078461376,0.147225355373554,0.912025987896989,0.147198677267666
2.38383838383838,0.687291923104669,0.833252772583619,0.157720204891381,0.891873796715519,0.150685383380127,0.856578942637662,0.164661174637673,0.895947534285634,0.152515241486639,0.892191494365153,0.152309872811332,0.878268487042988,0.152264693774271,0.878888676784366,0.150685383380127,0.87827080962945,0.152288919272442,0.87827088688485,0.152262866862147
2.46464646464646,0.626415535558586,0.793207521868497,0.157681710925522,0.869159039616623,0.156356476256566,0.816181536558003,0.16585397401483,0.873017023233261,0.158201252338355,0.869142547342374,0.158199159439314,0.838212917617561,0.158146773122893,0.83893985683028,0.156356476256566,0.838195762069553,0.158172131037707,0.838218639798956,0.158144369789721
2.54545454545455,0.561450913828304,0.745439037178003,0.157657625823473,0.842207337910804,0.162911028045089,0.767873741064667,0.166867397342452,0.845818467705309,0.164753914367959,0.8417347802615,0.165034633097533,0.791425810939054,0.164978428727693,0.792281169359504,0.162911028045089,0.791386828715614,0.165010346708464,0.791435079253866,0.164974789491473
2.62626262626263,0.492822042588923,0.68952108430405,0.157703742471087,0.810764943445368,0.170323271058402,0.711228985972574,0.167582197305112,0.814102739577478,0.172143191298669,0.809721288306768,0.172833554942508,0.737528886813905,0.172778454081935,0.73851881290639,0.170323271058402,0.737466784999061,0.172825573042336,0.73754178507219,0.172772718431074
2.70707070707071,0.420976820849164,0.625272466895938,0.157884208069762,0.774539257266755,0.178399018720014,0.646045174013987,0.167875759391907,0.777581771587954,0.180177214764511,0.772822304007001,0.181435382951641,0.676243062635569,0.181387272311666,0.677357625256598,0.178399018720014,0.676157677779152,0.181460346968255,0.67625952340914,0.181378514210058
2.78787878787879,0.346384138786255,0.552790226186299,0.158255749747476,0.733225958110934,0.186770229131958,0.572382585963569,0.167652181349437,0.735955544438975,0.18849626457204,0.73075239920886,0.1904898188235,0.607428906226749,0.190454838485706,0.608642367175075,0.186770229131958,0.607321228553051,0.190565189715611,0.607448705680029,0.190442220829465
2.86868686868687,0.269530817584205,0.472466976236972,0.158847935642828,0.686538527999023,0.194933901797051,0.490587713451169,0.16686888649509,0.688941496957755,0.196609285320698,0.683249775298433,0.199493783008541,0.531121565525961,0.199477660397787,0.532393450789141,0.194933901797051,0.530993711187266,0.199635621784103,0.531144325107918,0.199460566606482
2.94949494949495,0.190918432247258,0.384991798257054,0.159644296523438,0.634238673392493,0.202317226421905,0.401301775287939,0.165554148898143,0.636304856015917,0.203956063837432,0.630106121128002,0.207858103805373,0.447557984553638,0.207865650370832,0.448834883460064,0.202317226421905,0.447413116042835,0.208079303232851,0.447583180000272,0.207843771287889
3.03030303030303,0.111060038124129,0.291335170440499,0.160570731122463,0.576166104194642,0.208349204783467,0.305453637281353,0.163812294039983,0.577888344811364,0.209976281611724,0.571195502119325,0.214982195073375,0.357194693302923,0.215016990722578,0.358412681092424,0.208349204783467,0.35703689071167,0.215291277201531,0.357221671004496,0.2149903653055
3.11111111111111,0.0304768225069864,0.192719358679723,0.161497589153049,0.512266161532234,0.212524845958771,0.204237786862669,0.161816243482855,0.513639756054346,0.214171971879688,0.506500794320308,0.220321366217523,0.260715028942665,0.220385603775967,0.261802580968802,0.212524845958771,0.260549117317421,0.220721773513702,0.260743029291181,0.220354622642761
3.19191919191919,-0.0503052968418272,0.0905764808462996,0.162260077757093,0.442613876304916,0.214455333019748,0.099078854559436,0.159790428116648,0.443635968199678,0.216156781139137,0.436136289785261,0.223439596531898,0.159025267299435,0.223534051090779,0.159906513280991,0.214455333019748,0.158856607750527,0.223929358069364,0.159053454181356,0.223499433391521
3.27272727272727,-0.130759104035975,-0.0135029573754921,0.162699056030437,0.367433190103057,0.213902902054879,-0.00841512299232032,0.15799073685057,0.368102134122277,0.215690610266166,0.360365269026943,0.224046575100347,0.0532397759664014,0.224170680176223,0.0538379311074522,0.213902902054879,0.0530740302651703,0.224618265088884,0.0532672711383811,0.224133431351309
3.35353535353535,-0.210359525883385,-0.117827895620087,0.162722062025895,0.287110273036953,0.210802294442131,-0.116507973718817,0.156691191413855,0.287424976976518,0.212701318245727,0.279611555641353,0.22202116393961,-0.0553440958621999,0.222173198349366,-0.0551032892022242,0.210802294442131,-0.055501215856717,0.222662128721098,-0.0553181751452028,0.222134552864007
3.43434343434343,-0.288587058720433,-0.220667626963089,0.162382795155995,0.202200122612662,0.205272555604672,-0.223396132564383,0.156187487242444,0.202159380264958,0.207297103626425,0.194464329483631,0.217425332313176,-0.165280135835517,0.217602738799035,-0.165465117082078,0.205272555604672,-0.165423121573167,0.218118214488038,-0.165256637847562,0.217564089299172
3.51515151515152,-0.3649311588972,-0.320312565937197,0.161974318581416,0.11342591576111,0.19762459822487,-0.327271655797364,0.156823009095485,0.113027749567714,0.19977481173653,0.105675768661455,0.21051411573481,-0.275014693060547,0.210713980594765,-0.275685091249025,0.19762459822487,-0.275138482859473,0.21123774501226,-0.27499439335506,0.210676792957896
3.5959595959596,-0.438893574786152,-0.415131926055094,0.162122108450038,0.021670902471941,0.188371627192754,-0.426384361062016,0.159032166150012,0.0209119414276124,0.190631044207415,0.0141514064819383,0.201748686231424,-0.382933373626617,0.201968403248593,-0.38413744270729,0.188371627192754,-0.383033574160364,0.202479442707814,-0.38291693960236,0.201934114829693
3.67676767676768,-0.509991598568247,-0.503625769349945,0.1638415734295,-0.0720370376017656,0.178250377044794,-0.51910017401125,0.163380819469418,-0.0731621116809746,0.180583768890216,-0.079066584609476,0.191820512024601,-0.487410765248053,0.192058619671841,-0.489183350237929,0.178250377044794,-0.487483839883334,0.192534310466922,-0.487398725506932,0.192028514568818
3.75757575757576,-0.577761216574037,-0.584469407938622,0.168493974219742,-0.166547718221381,0.168257737345312,-0.603953134507497,0.170571265461423,-0.168046616322077,0.170608943421829,-0.172822647276165,0.181691933983613,-0.586860873353358,0.181949020193528,-0.589221981409799,0.168257737345312,-0.586904288092523,0.182367030635881,-0.58685359357351,0.181924070423391
3.83838383838384,-0.641760137619388,-0.656548714319103,0.177571603396672,-0.260617067815867,0.159691398883797,-0.679688998502002,0.181382377883857,-0.262500187313188,0.161981610141053,-0.265876791295689,0.172644854351207,-0.679786001631597,0.172924221261223,-0.682740020412567,0.159691398883797,-0.679798321807257,0.173265680737,-0.679783668306237,0.172904881733988
3.91919191919192,-0.701570679571726,-0.718985489585896,0.192332881351934,-0.35294057075847,0.154143201333158,-0.74529892810828,0.196544666129123,-0.35522109264855,0.156272935134419,-0.356938128925155,0.166292786710024,-0.764821976076657,0.166600277367595,-0.768357549340749,0.154143201333158,-0.764802909747565,0.166854691914582,-0.764824589002286,0.166586247200489
4,-0.756802495307928,-0.771152608525392,0.213464807230101,-0.442190397081619,0.153342289445255,-0.800042353736434,0.216593884371593,-0.444884146950497,0.155203979410722,-0.444701651032914,0.16445624496892,-0.840777875968556,0.164798593508594,-0.844868414949876,0.153342289445255,-0.840728262990098,0.164969797454605,-0.840785249839273,0.164788644286143


==> V2_Simulation_data/gp_summary_norm.csv <==
metric,TrueGP,StandardGP,RetrainedGP,DallaireGP,NIGP,FullBaGP,MeanOnlyBaGP,Neumann1BaGP,Neumann2BaGP
RMSE,0,0.992060098285085,0.010391392017458,1,0.972636344127699,0.0847039844245985,0.104392384364458,0.0798442751457804,0.0865736671897561
NLPD,0,1,0.0058058089265189,0.98745583414926,0.896308793321553,0.064634036846339,0.0732179996362418,0.0613568623364392,0.0660392046480108
AbsCov95Error,0,1,0.102272727272726,0.958333333333332,0.814393939393939,0.0833333333333319,0.0454545454545447,0.0909090909090895,0.0795454545454535


==> V2_Simulation_data/gp_training.csv <==
X_train,y_train,X_true,y_true_train,X_corrected,delta_hat
-3.67240255947684,0.804129444795298,-4,0.756802495307928,-3.98819203316105,-0.315789473684211
-3.70316878300514,0.561443996137417,-3.57894736842105,0.423544651439124,-3.72948457247883,-0.0263157894736842
-2.96381895246896,-0.295819332007359,-3.15789473684211,0.0163013611939551,-3.20066105773211,-0.236842105263158
-2.49281024731158,0.00719874874383925,-2.73684210526316,-0.393789476483059,-2.70333656310105,-0.210526315789474
-2.1838989534525,-0.824928278900766,-2.31578947368421,-0.735092548579939,-2.34179369029461,-0.157894736842105
-1.77334157308429,-0.730278767743608,-1.89473684210526,-0.947988497248786,-1.90492052045271,-0.131578947368421
-0.998952752038629,-1.23969999634652,-1.47368421052632,-0.995288323076044,-1.44632117309126,-0.447368421052632
-0.945669131894654,-0.249713631100292,-1.05263157894737,-0.868729618035869,-1.05093228978939,-0.105263157894737
-0.270917769931605,-0.719662866074844,-0.631578947368421,-0.590419855929186,-0.6130230330895,-0.342105263157895
0.22591470808638,-0.612801044245865,-0.210526315789474,-0.208974624062785,-0.168822134018883,-0.394736842105263
0.286057041496478,0.14540195932399,0.210526315789474,0.208974624062785,0.23342546254911,-0.0526315789473684
0.902266390355043,0.418769689731905,0.631578947368421,0.590419855929186,0.6391084956182,-0.263157894736842
1.65444951332622,1.23556084700282,1.05263157894737,0.868729618035869,1.15444951332622,-0.5
1.83524275719108,0.676041850528008,1.47368421052632,0.995288323076044,1.41419012561213,-0.421052631578947
1.87108115429761,0.848912742944586,1.89473684210526,0.947988497248786,1.79213378587656,-0.0789473684210526
2.44468534394797,1.05225653308214,2.31578947368421,0.735092548579939,2.26047481763218,-0.184210526315789
2.68374427295187,0.709182390346949,2.73684210526316,0.393789476483059,2.68374427295187,0
3.67910711619125,-0.0533426882124231,3.15789473684211,-0.0163013611939551,3.31068606355967,-0.368421052631579
3.9226349298329,-0.278117494903798,3.57894736842105,-0.423544651439124,3.44895071930658,-0.473684210526316
4.31029874355375,-0.873212772044469,4,-0.756802495307928,4.02082505934322,-0.289473684210526


==> V2_Simulation_data/neumann_analysis.csv <==
sigma_resid,eta_N60,eta_std_N60,E1_N60,E1_std_N60,E2_N60,E2_std_N60,convfrac_N60,eta_N120,eta_std_N120,E1_N120,E1_std_N120,E2_N120,E2_std_N120,convfrac_N120,eta_N240,eta_std_N240,E1_N240,E1_std_N240,E2_N240,E2_std_N240,convfrac_N240,eta_N320,eta_std_N320,E1_N320,E1_std_N320,E2_N320,E2_std_N320,convfrac_N320
0.025,0.0152657840762609,0.00323297814383353,8.47113381485866e-05,2.78026205067465e-05,1.18211720284246e-06,6.65611347507516e-07,1,0.0138871770220342,0.00242518745106209,7.13958012119926e-05,2.05931475733189e-05,8.74430194518088e-07,4.4775523678149e-07,1,0.0118883504170625,0.00173869203015398,5.84542883920652e-05,1.0791446504518e-05,5.94307307169116e-07,1.83948725195432e-07,1,0.0127809750952457,0.00180996811491318,6.55703088540755e-05,1.41325285428367e-05,7.22290205566882e-07,2.47059424037212e-07,1
0.05,0.0610631363050436,0.0129319125753341,0.00132493749353013,0.000425696530538011,7.36516297622268e-05,4.07919277035905e-05,1,0.0555487080881368,0.00970074980424837,0.00112093051397125,0.000316595100261596,5.47221735661719e-05,2.75596558703412e-05,1,0.0475534016682502,0.00695476812061592,0.000922664710345837,0.000167916130995611,3.74409254033418e-05,1.14611071125645e-05,1,0.0511239003809826,0.00723987245965271,0.00103265448507413,0.000219337531195832,4.53966493229269e-05,1.53723723487536e-05,1
0.075,0.137392056686348,0.0290968032945018,0.00647191183967627,0.00201323296285357,0.000804371191837081,0.000434565023515829,1,0.124984593198308,0.0218266870595588,0.00550675597511395,0.0015053523320658,0.000601590552134465,0.000295347735280148,1,0.106995153753563,0.0156482282713858,0.0045701080649599,0.000813049694505508,0.000415836628623164,0.000125098918423957,1,0.115028775857211,0.0162897130342186,0.00509656116074924,0.00105733145345202,0.000502307654406656,0.000167384929270739,1
0.1,0.244252545220174,0.0517276503013365,0.0195299797633081,0.00583788509896859,0.00428138292097708,0.00224420841338783,1,0.222194832352547,0.0388029992169935,0.0167326244429388,0.0043878357513316,0.0032275297201121,0.00153470443143193,1,0.190213606673001,0.0278190724824637,0.0140295963394274,0.00242297436372466,0.00225950963591995,0.000664674271941748,1,0.20449560152393,0.0289594898386108,0.0155721755130359,0.00313084601695276,0.00271595489472627,0.000886128892219172,1
0.125,0.381644601906522,0.0808244535958383,0.0451705343347563,0.0129216350515445,0.0153370949911632,0.00778054996291816,1,0.347179425550855,0.0606296862765523,0.0389890443031638,0.00974726016493898,0.0116601322738307,0.00534852181771569,1,0.297208760426564,0.0434673007538495,0.0330670025922049,0.0055137098482504,0.008279304045097,0.00237273127364307,1,0.319524377381141,0.0452492028728294,0.0364984808579875,0.00706500972454042,0.00989391733996065,0.00314780138015607,1
0.15,0.549568226745392,0.116387213178007,0.0882549512078618,0.0241280597354648,0.0427575961563874,0.0209866770252598,1,0.499938372793232,0.0873067482382354,0.0767446221322377,0.0182209958633406,0.032780403137078,0.0144761458796894,1,0.427980615014252,0.0625929130855432,0.0658685252598242,0.0105615691402383,0.0236202562402215,0.00657840132508342,1,0.460115103428844,0.0651588521368744,0.0722546524323724,0.013394933579194,0.0280442771753656,0.00867388348642351,1
0.175,0.748023419736784,0.158415929047843,0.153529344724835,0.0401396373085997,0.100321729616045,0.0477003216113843,0.9,0.680471674079676,0.118834185102043,0.13445101651025,0.0302569800694437,0.0775227236852222,0.0329434235679899,0.966666666666667,0.582529170436065,0.085195909477545,0.116771755141542,0.0179552893356032,0.0566784815117348,0.0153173769464857,1,0.626267779667037,0.0886884376307457,0.127252422632908,0.0225031128836089,0.0668324277736881,0.0200513366046691,1
0.2,0.977010180880697,0.206910601205346,0.245468486666043,0.0614955194267981,0.207657708001947,0.0958506027165276,0.6,0.888779329410189,0.155211996867974,0.216364707396797,0.0461309385447931,0.161626293075367,0.0661320480360919,0.8,0.760854426692002,0.111276289929855,0.190065131289544,0.0279787663052104,0.119827819211981,0.031400244695747,1,0.817982406095722,0.115837959354443,0.205725937482309,0.0346068582209917,0.140297574304228,0.040774840522351,0.966666666666667
0.225,1.23652851017713,0.261871229650516,0.368218956875574,0.0886506893607089,0.390956462764075,0.175638488848135,0.233333333333333,1.12486133878477,0.19644018353603,0.326459685962686,0.0659958140713355,0.30625329628916,0.120814516575695,0.266666666666667,0.962956383782066,0.140834054442472,0.289855068414843,0.0408169203333749,0.230036218408823,0.0584392759078746,0.666666666666667,1.0352589827149,0.146607417307967,0.311610728435502,0.0497825133083242,0.267422998623074,0.0752349478313522,0.4
0.25,1.52657840762609,0.323297814383353,0.52559757199184,0.122036191223117,0.683585933987343,0.299727456210283,0.0333333333333333,1.38871770220342,0.242518745106209,0.468400122380864,0.0899417454020125,0.538506036667016,0.205191217543542,0,1.18883504170625,0.173869203015398,0.419989443063687,0.0565759639924817,0.409376363770283,0.100848500310473,0.133333333333333,1.27809750952457,0.180996811491318,0.448490702731032,0.0680096415518951,0.472582042183171,0.128681479601589,0.1
0.275,1.84715987322757,0.391190355403857,0.721115837327688,0.162110897357445,1.12663925853752,0.483453447721179,0,1.68034841966614,0.293447681578513,0.645547844121202,0.118053136442456,0.89187403406796,0.328951277858882,0,1.43849040046457,0.210381735648631,0.584023121742109,0.0753106871413181,0.685446467945246,0.16383132462964,0,1.54649798652472,0.219006141904494,0.6195907384508,0.0892207463766298,0.785890183290929,0.207186143538116,0
0.3,2.19827290698157,0.465548852712028,0.958013739970048,0.209399886222057,1.76943754676466,0.745053054603236,0,1.99975349117293,0.349226992952941,0.860987470668204,0.150455825454468,1.40663496095992,0.503366228072651,0,1.71192246005701,0.250371652342173,0.785212199956889,0.0970533796362888,1.09172023453128,0.253367155115191,0,1.84046041371537,0.260635408547498,0.827796412823611,0.113346715118598,1.24349160454268,0.317619256892124,0
0.325,2.57991750888809,0.546373306307867,1.23929447343097,0.264517155590212,2.669999205726,1.105903312065,0,2.34693291672378,0.409856679229494,1.11755874335193,0.187351732025264,2.13022611832998,0.741417249333167,0,2.00913122048357,0.293838953096022,1.02652617173432,0.12184085544868,1.66784368045446,0.376205100979782,0,2.15998479109652,0.305884611420327,1.07568760900311,0.140352722255491,1.88780280760407,0.467647042751261,0
0.35,2.99209367894714,0.633663716191372,1.567756461969,0.328172831190963,3.89548270511774,1.59076415288213,0,2.7218866963187,0.47533674040817,1.41789019480388,0.229040894600335,3.11759769941082,1.05795235496638,0,2.33011668174426,0.34078363791018,1.31067006528269,0.149737468422233,2.45989338868383,0.53986967897546,0,2.50507111866815,0.354753750522983,1.36557736939767,0.170262777499172,2.76772960743601,0.665750055575079,0


==> V2_Simulation_data/neumann_analysis_convergent.csv <==
N,sigma_resid,eta_mean,eta_std,E1_mean,E1_std,E2_mean,E2_std,convergent_fraction
60,0.025,0.0152657840762609,0.00323297814383353,8.47113381485866e-05,2.78026205067465e-05,1.18211720284246e-06,6.65611347507516e-07,1
60,0.05,0.0610631363050436,0.0129319125753341,0.00132493749353013,0.000425696530538011,7.36516297622268e-05,4.07919277035905e-05,1
60,0.075,0.137392056686348,0.0290968032945018,0.00647191183967627,0.00201323296285357,0.000804371191837081,0.000434565023515829,1
60,0.1,0.244252545220174,0.0517276503013365,0.0195299797633081,0.00583788509896859,0.00428138292097708,0.00224420841338783,1
60,0.125,0.381644601906522,0.0808244535958383,0.0451705343347563,0.0129216350515445,0.0153370949911632,0.00778054996291816,1
60,0.15,0.549568226745392,0.116387213178007,0.0882549512078618,0.0241280597354648,0.0427575961563874,0.0209866770252598,1
120,0.025,0.0138871770220342,0.00242518745106209,7.13958012119926e-05,2.05931475733189e-05,8.74430194518088e-07,4.4775523678149e-07,1
120,0.05,0.0555487080881368,0.00970074980424837,0.00112093051397125,0.000316595100261596,5.47221735661719e-05,2.75596558703412e-05,1
120,0.075,0.124984593198308,0.0218266870595588,0.00550675597511395,0.0015053523320658,0.000601590552134465,0.000295347735280148,1
120,0.1,0.222194832352547,0.0388029992169935,0.0167326244429388,0.0043878357513316,0.0032275297201121,0.00153470443143193,1
120,0.125,0.347179425550855,0.0606296862765523,0.0389890443031638,0.00974726016493898,0.0116601322738307,0.00534852181771569,1
120,0.15,0.499938372793232,0.0873067482382354,0.0767446221322377,0.0182209958633406,0.032780403137078,0.0144761458796894,1
240,0.025,0.0118883504170625,0.00173869203015398,5.84542883920652e-05,1.0791446504518e-05,5.94307307169116e-07,1.83948725195432e-07,1
240,0.05,0.0475534016682502,0.00695476812061592,0.000922664710345837,0.000167916130995611,3.74409254033418e-05,1.14611071125645e-05,1
240,0.075,0.106995153753563,0.0156482282713858,0.0045701080649599,0.000813049694505508,0.000415836628623164,0.000125098918423957,1
240,0.1,0.190213606673001,0.0278190724824637,0.0140295963394274,0.00242297436372466,0.00225950963591995,0.000664674271941748,1
240,0.125,0.297208760426564,0.0434673007538495,0.0330670025922049,0.0055137098482504,0.008279304045097,0.00237273127364307,1
240,0.15,0.427980615014252,0.0625929130855432,0.0658685252598242,0.0105615691402383,0.0236202562402215,0.00657840132508342,1
240,0.175,0.582529170436065,0.085195909477545,0.116771755141542,0.0179552893356032,0.0566784815117348,0.0153173769464857,1
240,0.2,0.760854426692002,0.111276289929855,0.190065131289544,0.0279787663052104,0.119827819211981,0.031400244695747,1
320,0.025,0.0127809750952457,0.00180996811491318,6.55703088540755e-05,1.41325285428367e-05,7.22290205566882e-07,2.47059424037212e-07,1
320,0.05,0.0511239003809826,0.00723987245965271,0.00103265448507413,0.000219337531195832,4.53966493229269e-05,1.53723723487536e-05,1
320,0.075,0.115028775857211,0.0162897130342186,0.00509656116074924,0.00105733145345202,0.000502307654406656,0.000167384929270739,1
320,0.1,0.20449560152393,0.0289594898386108,0.0155721755130359,0.00313084601695276,0.00271595489472627,0.000886128892219172,1
320,0.125,0.319524377381141,0.0452492028728294,0.0364984808579875,0.00706500972454042,0.00989391733996065,0.00314780138015607,1
320,0.15,0.460115103428844,0.0651588521368744,0.0722546524323724,0.013394933579194,0.0280442771753656,0.00867388348642351,1
320,0.175,0.626267779667037,0.0886884376307457,0.127252422632908,0.0225031128836089,0.0668324277736881,0.0200513366046691,1


==> V2_Simulation_data/neumann_analysis_long.csv <==
N,sigma_resid,eta_mean,eta_std,E1_mean,E1_std,E2_mean,E2_std,convergent_fraction
60,0.025,0.0152657840762609,0.00323297814383353,8.47113381485866e-05,2.78026205067465e-05,1.18211720284246e-06,6.65611347507516e-07,1
60,0.05,0.0610631363050436,0.0129319125753341,0.00132493749353013,0.000425696530538011,7.36516297622268e-05,4.07919277035905e-05,1
60,0.075,0.137392056686348,0.0290968032945018,0.00647191183967627,0.00201323296285357,0.000804371191837081,0.000434565023515829,1
60,0.1,0.244252545220174,0.0517276503013365,0.0195299797633081,0.00583788509896859,0.00428138292097708,0.00224420841338783,1
60,0.125,0.381644601906522,0.0808244535958383,0.0451705343347563,0.0129216350515445,0.0153370949911632,0.00778054996291816,1
60,0.15,0.549568226745392,0.116387213178007,0.0882549512078618,0.0241280597354648,0.0427575961563874,0.0209866770252598,1
60,0.175,0.748023419736784,0.158415929047843,0.153529344724835,0.0401396373085997,0.100321729616045,0.0477003216113843,0.9
60,0.2,0.977010180880697,0.206910601205346,0.245468486666043,0.0614955194267981,0.207657708001947,0.0958506027165276,0.6
60,0.225,1.23652851017713,0.261871229650516,0.368218956875574,0.0886506893607089,0.390956462764075,0.175638488848135,0.233333333333333
60,0.25,1.52657840762609,0.323297814383353,0.52559757199184,0.122036191223117,0.683585933987343,0.299727456210283,0.0333333333333333
60,0.275,1.84715987322757,0.391190355403857,0.721115837327688,0.162110897357445,1.12663925853752,0.483453447721179,0
60,0.3,2.19827290698157,0.465548852712028,0.958013739970048,0.209399886222057,1.76943754676466,0.745053054603236,0
60,0.325,2.57991750888809,0.546373306307867,1.23929447343097,0.264517155590212,2.669999205726,1.105903312065,0
60,0.35,2.99209367894714,0.633663716191372,1.567756461969,0.328172831190963,3.89548270511774,1.59076415288213,0
120,0.025,0.0138871770220342,0.00242518745106209,7.13958012119926e-05,2.05931475733189e-05,8.74430194518088e-07,4.4775523678149e-07,1
120,0.05,0.0555487080881368,0.00970074980424837,0.00112093051397125,0.000316595100261596,5.47221735661719e-05,2.75596558703412e-05,1
120,0.075,0.124984593198308,0.0218266870595588,0.00550675597511395,0.0015053523320658,0.000601590552134465,0.000295347735280148,1
120,0.1,0.222194832352547,0.0388029992169935,0.0167326244429388,0.0043878357513316,0.0032275297201121,0.00153470443143193,1
120,0.125,0.347179425550855,0.0606296862765523,0.0389890443031638,0.00974726016493898,0.0116601322738307,0.00534852181771569,1
120,0.15,0.499938372793232,0.0873067482382354,0.0767446221322377,0.0182209958633406,0.032780403137078,0.0144761458796894,1
120,0.175,0.680471674079676,0.118834185102043,0.13445101651025,0.0302569800694437,0.0775227236852222,0.0329434235679899,0.966666666666667
120,0.2,0.888779329410189,0.155211996867974,0.216364707396797,0.0461309385447931,0.161626293075367,0.0661320480360919,0.8
120,0.225,1.12486133878477,0.19644018353603,0.326459685962686,0.0659958140713355,0.30625329628916,0.120814516575695,0.266666666666667
120,0.25,1.38871770220342,0.242518745106209,0.468400122380864,0.0899417454020125,0.538506036667016,0.205191217543542,0
120,0.275,1.68034841966614,0.293447681578513,0.645547844121202,0.118053136442456,0.89187403406796,0.328951277858882,0
120,0.3,1.99975349117293,0.349226992952941,0.860987470668204,0.150455825454468,1.40663496095992,0.503366228072651,0
120,0.325,2.34693291672378,0.409856679229494,1.11755874335193,0.187351732025264,2.13022611832998,0.741417249333167,0
120,0.35,2.7218866963187,0.47533674040817,1.41789019480388,0.229040894600335,3.11759769941082,1.05795235496638,0
240,0.025,0.0118883504170625,0.00173869203015398,5.84542883920652e-05,1.0791446504518e-05,5.94307307169116e-07,1.83948725195432e-07,1
240,0.05,0.0475534016682502,0.00695476812061592,0.000922664710345837,0.000167916130995611,3.74409254033418e-05,1.14611071125645e-05,1
240,0.075,0.106995153753563,0.0156482282713858,0.0045701080649599,0.000813049694505508,0.000415836628623164,0.000125098918423957,1
240,0.1,0.190213606673001,0.0278190724824637,0.0140295963394274,0.00242297436372466,0.00225950963591995,0.000664674271941748,1
240,0.125,0.297208760426564,0.0434673007538495,0.0330670025922049,0.0055137098482504,0.008279304045097,0.00237273127364307,1
240,0.15,0.427980615014252,0.0625929130855432,0.0658685252598242,0.0105615691402383,0.0236202562402215,0.00657840132508342,1
240,0.175,0.582529170436065,0.085195909477545,0.116771755141542,0.0179552893356032,0.0566784815117348,0.0153173769464857,1
240,0.2,0.760854426692002,0.111276289929855,0.190065131289544,0.0279787663052104,0.119827819211981,0.031400244695747,1
240,0.225,0.962956383782066,0.140834054442472,0.289855068414843,0.0408169203333749,0.230036218408823,0.0584392759078746,0.666666666666667
240,0.25,1.18883504170625,0.173869203015398,0.419989443063687,0.0565759639924817,0.409376363770283,0.100848500310473,0.133333333333333
240,0.275,1.43849040046457,0.210381735648631,0.584023121742109,0.0753106871413181,0.685446467945246,0.16383132462964,0
240,0.3,1.71192246005701,0.250371652342173,0.785212199956889,0.0970533796362888,1.09172023453128,0.253367155115191,0
240,0.325,2.00913122048357,0.293838953096022,1.02652617173432,0.12184085544868,1.66784368045446,0.376205100979782,0
240,0.35,2.33011668174426,0.34078363791018,1.31067006528269,0.149737468422233,2.45989338868383,0.53986967897546,0
320,0.025,0.0127809750952457,0.00180996811491318,6.55703088540755e-05,1.41325285428367e-05,7.22290205566882e-07,2.47059424037212e-07,1
320,0.05,0.0511239003809826,0.00723987245965271,0.00103265448507413,0.000219337531195832,4.53966493229269e-05,1.53723723487536e-05,1
320,0.075,0.115028775857211,0.0162897130342186,0.00509656116074924,0.00105733145345202,0.000502307654406656,0.000167384929270739,1
320,0.1,0.20449560152393,0.0289594898386108,0.0155721755130359,0.00313084601695276,0.00271595489472627,0.000886128892219172,1
320,0.125,0.319524377381141,0.0452492028728294,0.0364984808579875,0.00706500972454042,0.00989391733996065,0.00314780138015607,1
320,0.15,0.460115103428844,0.0651588521368744,0.0722546524323724,0.013394933579194,0.0280442771753656,0.00867388348642351,1
320,0.175,0.626267779667037,0.0886884376307457,0.127252422632908,0.0225031128836089,0.0668324277736881,0.0200513366046691,1
320,0.2,0.817982406095722,0.115837959354443,0.205725937482309,0.0346068582209917,0.140297574304228,0.040774840522351,0.966666666666667
320,0.225,1.0352589827149,0.146607417307967,0.311610728435502,0.0497825133083242,0.267422998623074,0.0752349478313522,0.4
320,0.25,1.27809750952457,0.180996811491318,0.448490702731032,0.0680096415518951,0.472582042183171,0.128681479601589,0.1
320,0.275,1.54649798652472,0.219006141904494,0.6195907384508,0.0892207463766298,0.785890183290929,0.207186143538116,0
320,0.3,1.84046041371537,0.260635408547498,0.827796412823611,0.113346715118598,1.24349160454268,0.317619256892124,0
320,0.325,2.15998479109652,0.305884611420327,1.07568760900311,0.140352722255491,1.88780280760407,0.467647042751261,0
320,0.35,2.50507111866815,0.354753750522983,1.36557736939767,0.170262777499172,2.76772960743601,0.665750055575079,0


==> V2_Simulation_data/retrospective_cost_summary.csv <==
Method,UpdateTime_s,UpdateTime_std_s,PredictionTime_s,PredictionTime_std_s,UpdatePlusPrediction_s
Retrained GP,3.5335e-05,0.000102462246063714,3.6415e-05,7.13352963125548e-05,7.175e-05
Full Ba-GP,5.606e-05,0.000209711860970187,4.4985e-05,9.75115230707579e-05,0.000101045
Mean-only Ba-GP,2.3375e-05,7.90778422289009e-05,3.784e-05,7.88495929969805e-05,6.1215e-05
Ba-GP Neumann (first order),1.679e-05,4.78184714365308e-05,3.69e-05,5.73128533393229e-05,5.369e-05


==> V2_Simulation_data/runtime_scaling.csv <==
N,Upd_retrain,Upd_full_BaGP,Upd_mean_only,Upd_neumann,Pred_retrain,Pred_full_BaGP,Pred_mean_only,Pred_neumann
80,0.000107366666666667,7.78e-05,3.28666666666667e-05,3.22333333333333e-05,9.34666666666667e-05,0.0001111,8.37e-05,8.90333333333333e-05
120,0.000209766666666667,0.000200433333333333,4.00333333333333e-05,3.51333333333333e-05,0.000156666666666667,0.000170333333333333,8.87333333333333e-05,0.000121566666666667
160,0.000522766666666667,0.000365533333333333,4.65666666666667e-05,4.74e-05,0.0001311,0.0001735,0.000120666666666667,0.0001441
240,0.000787466666666667,0.0007369,5.12666666666667e-05,5.99333333333333e-05,0.000187666666666667,0.000227666666666667,0.0001669,0.0002004
320,0.0016389,0.00150023333333333,8.10666666666667e-05,6.82666666666667e-05,0.000215433333333333,0.0002456,0.000206733333333333,0.000224


==> V2_Simulation_data/runtime_scaling_exponents.csv <==
Method,UpdateExponent,PredictionExponent
Retrained GP,1.94162636013195,0.544782523406311
Full Ba-GP,2.08176499648209,0.548968435489008
Mean-only Ba-GP,0.584673695162714,0.698768581740891
Ba-GP Neumann (first order),0.583632813053478,0.679795429395746

